En masse scanning and automated surfacing of small objects using Micro-CT

Modern archaeological methods increasingly utilize 3D virtual representations of objects, computationally intensive analyses, high resolution scanning, large datasets, and machine learning. With higher resolution scans, challenges surrounding computational power, memory, and file storage quickly arise. Processing and analyzing high resolution scans often requires memory-intensive workflows, which are infeasible for most computers and increasingly necessitate the use of super-computers or innovative methods for processing on standard computers. Here we introduce a novel protocol for en-masse micro-CT scanning of small objects with a {\em mostly-automated} processing workflow that functions in memory-limited settings. We scanned 1,112 animal bone fragments using just 10 micro-CT scans, which were post-processed into individual PLY files. Notably, our methods can be applied to any object (with discernible density from the packaging material) making this method applicable to a variety of inquiries and fields including paleontology, geology, electrical engineering, and materials science. Further, our methods may immediately be adopted by scanning institutes to pool customer orders together and offer more affordable scanning. The work presented herein is part of a larger program facilitated by the international and multi-disciplinary research consortium known as Anthropological and Mathematical Analysis of Archaeological and Zooarchaeological Evidence (AMAAZE). AMAAZE unites experts in anthropology, mathematics, and computer science to develop new methods for mass-scale virtual archaeological research. Overall, our new scanning method and processing workflows lay the groundwork and set the standard for future mass-scale, high resolution scanning studies.

==> figures/mct_specimens_dummy.csv <==
Specimen,Length (mm),Width (mm),Height (mm),Volume (mm)^3
MN10AA0105,,,,
MN10AA0106,,,,
MN10AA0107,,,,
MN10AA0108,,,,
MN10AA0109,,,,
MN10AA0110,,,,
MN10AA0111,,,,
MN10AA0114,,,,
MN10AA0115,,,,
MN10AA0116,,,,
MN10AA0207,,,,
MN10AA0208,,,,
MN10AA0209,,,,
MN10AA0210,,,,
MN10AA0311,,,,
MN10AA0313,,,,
MN10AA0317,,,,
MN10AA0405,,,,
MN10AA0406,,,,
MN10AA0407,,,,
MN10AA0408a,,,,
MN10AA0408b,,,,
MN10AA0409,,,,
MN10AA0410,,,,
MN10AA0413,,,,
MN10AA0507,,,,
MN10AA0509,,,,
MN10AA0510,,,,
MN10AA0511,,,,
MN10AA0607,,,,
MN10AA0608,,,,
MN10AA0609,,,,
MN10AA0610,,,,
MN10AA0612,,,,
MN10AA0706,,,,
MN10AA0708,,,,
MN10AA0710,,,,
MN10AA0711,,,,
MN10AA0712,,,,
MN10AA0807,,,,
MN10AA0808,,,,
MN10AA0809,,,,
MN10AA0811,,,,
MN10AA0812,,,,
MN10AA0905,,,,
MN10AA0908,,,,
MN10AA0909,,,,
MN10AA0910,,,,
MN10AA0911,,,,
MN10AA0912,,,,
MN10AA0913,,,,
MN10AA1004,,,,
MN10AA1005,,,,
MN10AA1006,,,,
MN10AA1007,,,,
MN10AA1008,,,,
MN10AA1009,,,,
MN10AA1010,,,,
MN10AA1011,,,,
MN10AA1012,,,,
MN10AA1014,,,,
MN10AA1804,,,,
MN10AA1805,,,,
MN10AA1806,,,,
MN10AA1908,,,,
MN10AA2008,,,,
MN10AA2009,,,,
MN10AA2010,,,,
MN10AA2011,,,,
MN11AA0411,,,,
MN11AA0412,,,,
MN11AA0504,,,,
MN11AA0505,,,,
MN11AA0606,,,,
MN11AA0608,,,,
MN11AA0705,,,,
MN11AA0807,,,,
MN11AA0809,,,,
MN11AA0810,,,,
MN11AA0811,,,,
MN12AA0110,,,,
MN12AA0111,,,,
MN12AA0112,,,,
MN12AA0113,,,,
MN12AA0114,,,,
MN12AA0115,,,,
MN12AA0116,,,,
MN12AA0117,,,,
MN12AA0118,,,,
MN12AA0119,,,,
MN12AA0121,,,,
MN12AA0122,,,,
MN12AA0123,,,,
MN12AA0207,,,,
MN12AA0209,,,,
MN12AA0210,,,,
MN12AA0214,,,,
MN12AA0215,,,,
MN12AA0216,,,,
MN12AA0217,,,,
MN12AA0302,,,,
MN12AA0303,,,,
MN12AA0304,,,,
MN12AA0305,,,,
MN12AA0409,,,,
MN12AA0410,,,,
MN12AA0411,,,,
MN12AA0507,,,,
MN12AA0509,,,,
MN12AA0511,,,,
MN12AA0512,,,,
MN12AA0514,,,,
MN12AA0515,,,,
MN12AA0611,,,,
MN12AA0704,,,,
MN12AA0705,,,,
MN12AA0807,,,,
MN12AA0808,,,,
MN12AA0907,,,,
MN12AA0909,,,,
MN12AA0910,,,,
MN12AA0912,,,,
MN12AA0915,,,,
MN12AA0916,,,,
MN12AA0917,,,,
MN12AA0918,,,,
MN12AA0919,,,,
MN12AA0920,,,,
MN12AA0921,,,,
MN12AA1108,,,,
MN12AA1109,,,,
MN12AA1110,,,,
MN12AA1113,,,,
MN12AA1115,,,,
MN12AA1116,,,,
MN12AA1117,,,,
MN12AA5604,,,,
MN12AA5605,,,,
MN12AA5612,,,,
MN12AA5613,,,,
MN12AA5614,,,,
MN12AA5615,,,,
MN12AA5616,,,,
MN12AA5617,,,,
MN12AA5618,,,,
MN12AA5620,,,,
MN12AA5709,,,,
MN12AA5710,,,,
MN12AA5810,,,,
MN12AA5811,,,,
MN12AA5813,,,,
MN12AA5814,,,,
MN12AA5815,,,,
MN12AA6008,,,,
MN12AA6009,,,,
MN12AA6011,,,,
MN12AA6012,,,,
MN12AA6013,,,,
MN12AA6014,,,,
MN12AA6015,,,,
MN12AA6016,,,,
MN12AA6017,,,,
MN12AA6018,,,,
MN12AA6105,,,,
MN12AA6106,,,,
MN12AA6107,,,,
MN12AA6108,,,,
MN12AA6109,,,,
MN12AA6110,,,,
MN12AA6111,,,,
MN12AA6112,,,,
MN12AA6113a,,,,
MN12AA6113b,,,,
MN12AA6116,,,,
MN12AA6119,,,,
MN12AA6213,,,,
MN12AA6216,,,,
MN12AA6217,,,,
MN12AA6218,,,,
MN12AA6314,,,,
MN12AA6407,HSAnv,,,
MN12AA6409,HSAnv,,,
MN12AA6410,HSAnv,,,
MN12AA6509,HSAnv,,,
MN12AA6510,HSAnv,,,
MN12AA6511,HSAnv,,,
MN12AA6512,HSAnv,,,
MN12AA6513,HSAnv,,,
MN12AA6514,HSAnv,,,
MN12AA6515,HSAnv,,,
MN12AA6516,HSAnv,,,
MN12AA6517,HSAnv,,,
MN12AA6518,HSAnv,,,
MN12AA6606,HSAnv,,,
MN12AA6608,HSAnv,,,
MN12AA6609,HSAnv,,,
MN12AA6610,HSAnv,,,
MN12AA6611,HSAnv,,,
MN12AA6612,HSAnv,,,
MN12AA6613,HSAnv,,,
MN12AA6615,HSAnv,,,
MN12AA6616,HSAnv,,,
MN12AA6617,HSAnv,,,
MN12AA6618,HSAnv,,,
MN13AA0111,HSAnv,,,
MN13AA0114,HSAnv,,,
MN13AA0115,HSAnv,,,
MN13AA0116,HSAnv,,,
MN13AA0118,HSAnv,,,
MN13AA0119,HSAnv,,,
MN13AA0211,HSAnv,,,
MN13AA0215,HSAnv,,,
MN13AA0216,HSAnv,,,
MN13AA0313,HSAnv,,,
MN13AA0316,HSAnv,,,
MN13AA0319,HSAnv,,,
MN13AA0332,HSAnv,,,
MN13AA0415,HSAnv,,,
MN13AA0416,HSAnv,,,
MN13AA0418,HSAnv,,,
MN13AA0420,HSAnv,,,
MN13AA0510,HSAnv,,,
MN13AA0511,HSAnv,,,
MN13AA0512,HSAnv,,,
MN13AA0513,HSAnv,,,
MN13AA0615,HSAnv,,,
MN13AA0616,HSAnv,,,
MN13AA0617,HSAnv,,,
MN13AA0619,HSAnv,,,
MN13AA0709,HSAnv,,,
MN13AA0710,HSAnv,,,
MN13AA0711,HSAnv,,,
MN13AA0712,HSAnv,,,
MN13AA0715,HSAnv,,,
MN13AA0716,HSAnv,,,
MN13AA0717,HSAnv,,,
MN13AA0718,HSAnv,,,
MN13AA0720,HSAnv,,,
MN13AA0721,HSAnv,,,
MN13AA0722,HSAnv,,,
MN13AA0723,HSAnv,,,
MN13AA0724,HSAnv,,,
MN13AA0726,HSAnv,,,
MN13AA0809,HSAnv,,,
MN13AA0810,HSAnv,,,
MN13AA0811,HSAnv,,,
MN13AA0812,HSAnv,,,
MN13AA0813,HSAnv,,,
MN13AA0814,HSAnv,,,
MN13AA0816,HSAnv,,,
MN13AA0912,HSAnv,,,
MN13AA0914,HSAnv,,,
MN13AA0915,HSAnv,,,
MN13AA0916,HSAnv,,,
MN13AA0917,HSAnv,,,
MN13AA1016,HSAnv,,,
MN13AA1017,HSAnv,,,
MN13AA1018,HSAnv,,,
MN13AA1019,HSAnv,,,
MN13AA1020,HSAnv,,,
MN13AA1021,HSAnv,,,
MN13AA1022,HSAnv,,,
MN13AA1025,HSAnv,,,
MN13AA1027,HSAnv,,,
MN13AA1028,HSAnv,,,
MN13AA1029,HSAnv,,,
MN13AA1030,HSAnv,,,
MN13AA1031,HSAnv,,,
MN13AA1032,HSAnv,,,
MN13AA1035,HSAnv,,,
MN13AA1109,HSAnv,,,
MN13AA1112,HSAnv,,,
MN13AA1114,HSAnv,,,
MN13AA1115,HSAnv,,,
MN13AA1116,HSAnv,,,
MN13AA1117,HSAnv,,,
MN13AA1118,HSAnv,,,
MN13AA1120,HSAnv,,,
MN13AA1121,HSAnv,,,
MN13AA1122,HSAnv,,,
MN13AA1123,HSAnv,,,
MN13AA1124,HSAnv,,,
MN13AA1125,HSAnv,,,
MN13AA1126,HSAnv,,,
MN13AA1128,HSAnv,,,
MN13AA1129,HSAnv,,,
MN13AA1214,HSAnv,,,
MN13AA1216,HSAnv,,,
MN13AA1217,HSAnv,,,
MN13AA1218,HSAnv,,,
MN13AA1219,HSAnv,,,
MN13AA1220,HSAnv,,,
MN14AA0320,HSAnv,,,
MN14AA0322,HSAnv,,,
MN14AA0323,HSAnv,,,
MN14AA0324,HSAnv,,,
MN14AA0326,HSAnv,,,
MN14AA0327,HSAnv,,,
MN14AA0329,HSAnv,,,
MN14AA0410,HSAnv,,,
MN14AA0423,HSAnv,,,
MN14AA0425,HSAnv,,,
MN14AA0429,HSAnv,,,
MN14AA0435,HSAnv,,,
MN14AA0521,,,,
MN14AA0522,,,,
MN14AA0524,,,,
MN14AA0526,,,,
MN15010407,HSAnv,,,
MN15010509,HSAnv,,,
MN15010611,,,,
MN15010814,HSAnv,,,
MN15010815,HSAnv,,,
MN15010816,HSAnv,,,
MN15010817,HSAnv,,,
MN15011005,HSAnv,,,
MN15011007,HSAnv,,,
MN15011012,HSAnv,,,
MN15AA2407,teeth,,,
MN15AA2408,teeth,,,
MN15AA2409,teeth,,,
MN15AA2410,teeth,,,
MN15AA2411,teeth,,,
MN15AA2504,teeth,,,
MN15AA2507,teeth,,,
MN18020109,ANVonly,,,
MN18020110,ANVonly,,,
MN18020111,ANVonly,,,
MN18020112,ANVonly,,,
MN18020116,ANVonly,,,
MN18020117,ANVonly,,,
MN18020118,ANVonly,,,
MN18020220,ANVonly,,,
MN18020221,ANVonly,,,
MN18020225,ANVonly,,,
MN18020227,ANVonly,,,
MN18020228,ANVonly,,,
MN18020229,ANVonly,,,
MN18020230,ANVonly,,,
MN18020231,ANVonly,,,
MN18020232,ANVonly,,,
MN18020233,ANVonly,,,
MN18020234,ANVonly,,,
MN18020236,ANVonly,,,
MN18020237,ANVonly,,,
MN18020238,ANVonly,,,
MN18020239,ANVonly,,,
MN18020240,ANVonly,,,
MN18020241,ANVonly,,,
MN18020242,ANVonly,,,
MN18020243,ANVonly,,,
MN18020244,ANVonly,,,
MN18020245,ANVonly,,,
MN18020246,ANVonly,,,
MN18020247,ANVonly,,,
MN18020248,ANVonly,,,
MN18020250,ANVonly,,,
MN18020609,ANVonly,,,
MN18020611,ANVonly,,,
MN18020719,,,,
MN18020720,,,,
MN18020721,,,,
MN18020722,,,,
MN18020723,,,,
MN18020820,other,,,
MN18020822,other,,,
MN18020827,other,,,
MN18020829,other,,,
MN18020830,other,,,
MN18020831,other,,,
MN18020832,other,,,
MN18020833,other,,,
MN18020908,ANVonly,,,
MN18020911,ANVonly,,,
MN18020920,ANVonly,,,
MN18020921,ANVonly,,,
MN18020922,ANVonly,,,
Mn18021305,ANVonly,,,
MN18021306,ANVonly,,,
MN18021713,ANVonly,,,
MN18021714,ANVonly,,,
MN18021812,ANVonly,,,
MN18021814,ANVonly,,,
MN18021815,ANVonly,,,
MN18030108,ANVonly,,,
MN18030109,ANVonly,,,
MN18030110,ANVonly,,,
MN18030210,ANVonly,,,
MN18030211,ANVonly,,,
MN18030308,ANVonly,,,
MN18030309,ANVonly,,,
MN18030310,ANVonly,,,
MN18030311,ANVonly,,,
MN18030413,ANVonly,,,
MN18030414,ANVonly,,,
MN18030418,ANVonly,,,
MN18030420,ANVonly,,,
MN18030421,ANVonly,,,
MN18030422,ANVonly,,,
MN18030514,HSAnv,,,
MN18030515,HSAnv,,,
MN18030516,HSAnv,,,
MN18030518,HSAnv,,,
MN18030519,HSAnv,,,
MN18030608,ANVonly,,,
MN18030609,ANVonly,,,
MN18030610,ANVonly,,,
MN18030611,ANVonly,,,
MN18030612,ANVonly,,,
MN18030613,ANVonly,,,
MN18030708,HSAnv,,,
MN18030709,HSAnv,,,
MN18030711,HSAnv,,,
MN18030712,HSAnv,,,
MN18030713,HSAnv,,,
MN18030714,HSAnv,,,
MN18030715,HSAnv,,,
MN18030716,HSAnv,,,
MN18030717,HSAnv,,,
MN18030718,HSAnv,,,
MN18030719,HSAnv,,,
MN18030720,HSAnv,,,
MN18030721,HSAnv,,,
MN18030722,HSAnv,,,
MN18030723,HSAnv,,,
MN18030809,ANVonly,,,
MN18030811,ANVonly,,,
MN18030813,ANVonly,,,
MN18030814,ANVonly,,,
MN18030815,ANVonly,,,
MN18030816,ANVonly,,,
MN18030906,ANVonly,,,
MN18030923,ANVonly,,,
MN18031006,HSAnv,,,
MN18031008,HSAnv,,,
MN18031009,HSAnv,,,
MN18031010,HSAnv,,,
MN18031013,HSAnv,,,
MN18031015,HSAnv,,,
MN18031111,ANVonly,,,
MN18031113,ANVonly,,,
MN18031114,ANVonly,,,
MN18031115,ANVonly,,,
MN18031117,ANVonly,,,
MN18031118,ANVonly,,,
MN18031122,ANVonly,,,
MN18031216,ANVonly,,,
MN18031217,ANVonly,,,
MN18031218,ANVonly,,,
MN18031219,ANVonly,,,
MN18031220,ANVonly,,,
MN18031221,ANVonly,,,
MN18031225,ANVonly,,,
MN18031226,ANVonly,,,
MN18031227,ANVonly,,,
MN18031228,ANVonly,,,
MN18031311,ANVonly,,,
MN18031312,ANVonly,,,
MN18031313,ANVonly,,,
MN18031314,ANVonly,,,
MN18031315,ANVonly,,,
MN18031316,ANVonly,,,
MN18031317,ANVonly,,,
MN18031318,ANVonly,,,
MN18031916,rockfall,,,
MN18031917,rockfall,,,
MN18031918,rockfall,,,
MN18031919,rockfall,,,
MN18031920,rockfall,,,
MN18031921,rockfall,,,
MN18032006,rockfall,,,
MN18032007,rockfall,,,
MN18032008,rockfall,,,
MN18032009,rockfall,,,
MN18032010,rockfall,,,
MN18032101,rockfall,,,
MN18032102,rockfall,,,
MN18032103,rockfall,,,
MN18032104,rockfall,,,
MN18032105,rockfall,,,
MN18032106,rockfall,,,
MN18032107,rockfall,,,
MN18032108,rockfall,,,
MN18032109,rockfall,,,
MN18032110,rockfall,,,
MN18032111,rockfall,,,
MN18060315,,,,
MN18060709,HSAnv,,,
MN18060711,HSAnv,,,
MN18060712,HSAnv,,,
MN18060713,HSAnv,,,
MN18060714,HSAnv,,,
MN18060718,HSAnv,,,
MN18060719,HSAnv,,,
MN18060720,HSAnv,,,
MN18060721,HSAnv,,,
MN18060722,HSAnv,,,
MN18060724,HSAnv,,,
MN18060725,HSAnv,,,
MN18060726,HSAnv,,,
MN18060727,HSAnv,,,
MN18060729,HSAnv,,,
MN18060731,HSAnv,,,
MN18060734,HSAnv,,,
MN18060806,ANVonly,,,
MN18060807,ANVonly,,,
MN18060808,ANVonly,,,
MN18060809,ANVonly,,,
MN18061011,HSAnv,,,
MN18061013,HSAnv,,,
MN18061014,HSAnv,,,
MN18061015,HSAnv,,,
MN18061016,HSAnv,,,
MN18061106,HSAnv,,,
MN18061107,HSAnv,,,
MN18061108,HSAnv,,,
MN18061109,HSAnv,,,
MN18061110,HSAnv,,,
MN18061111,HSAnv,,,
MN18061112,HSAnv,,,
MN18061208,HSAnv,,,
MN18061209,HSAnv,,,
MN18061210,HSAnv,,,
MN18061211,HSAnv,,,
MN18061212a,HSAnv,,,
MN18061212b,HSAnv,,,
MN18061214,HSAnv,,,
MN18061215,HSAnv,,,
MN18061308,,,,
MN18061309,,,,
MN18061310,,,,
MN18061311,,,,
MN18061312,,,,
MN18061313,,,,
MN18061414,HSAnv,,,
MN18061415,HSAnv,,,
MN18061416,HSAnv,,,
MN18061417,HSAnv,,,
MN18061418,HSAnv,,,
MN18061508,ANVonly,,,
MN18061612,HSAnv,,,
MN18061613,HSAnv,,,
MN18061614,HSAnv,,,
MN18061615,HSAnv,,,
MN18061617,HSAnv,,,
MN18061618,HSAnv,,,
MN18071116,rockfall,,,
MN18071117,rockfall,,,
MN18071119,rockfall,,,
MN18071120,rockfall,,,
MN18071122,rockfall,,,
MN18071123,rockfall,,,
MN18071414,rockfall,,,
MN18071415,rockfall,,,
MN18071417,rockfall,,,
MN18071418,rockfall,,,
MN18071420,rockfall,,,
MN18071616,rockfall,,,
MN18071617,rockfall,,,
MN18071620,rockfall,,,
MN18071622,rockfall,,,
MN18071625,rockfall,,,
MN18071701,rockfall,,,
MN18071703,rockfall,,,
MN18071706,rockfall,,,
MN18071707,rockfall,,,
MN18071709,rockfall,,,
MN18071710,rockfall,,,
MN18071716,rockfall,,,
MN18071717,rockfall,,,
MN18071719,rockfall,,,
MN18071815,rockfall,,,
MN18071819,rockfall,,,
MN18071820,rockfall,,,
MN18071821,rockfall,,,
MN18071822,rockfall,,,
MN18071824,rockfall,,,
MN18071825,rockfall,,,
MN18071828,rockfall,,,
MN18071917,rockfall,,,
MN18071918,rockfall,,,
MN18071921,rockfall,,,
MN18071922,rockfall,,,
MN18071923,rockfall,,,
MN18072014,rockfall,,,
MN18072016,rockfall,,,
MN18072017,rockfall,,,
MN18072018,rockfall,,,
MN18072020,rockfall,,,
MN18072021,rockfall,,,
MN18072023,rockfall,,,
MN18072025,rockfall,,,
MN18072029,rockfall,,,
MN18072030,rockfall,,,
MN18072040,rockfall,,,
MN18072102,rockfall,,,
MN18072103,rockfall,,,
MN18072104,rockfall,,,
MN18072316,,,,
MN18072317,,,,
MN18072318,,,,
MN18072319,,,,
MN18072320,,,,
MN18072321,,,,
MN18072323,,,,
MN18072324,,,,
MN18072325,,,,
MN18072327,,,,
MN18072330,,,,
MN18072331,,,,
MN18072332,,,,
MN18072333,,,,
MN18072334,,,,
MN18072335,,,,
MN18072336,,,,
MN18072337,,,,
MN18072338,,,,
MN18072406,rockfall,,,
MN18072407,rockfall,,,
MN18072408,rockfall,,,
MN18072409,rockfall,,,
MN18072502,rockfall,,,
MN18072503,rockfall,,,
MN18072611,rockfall,,,
MN18072713,rockfall,,,
MN18072714,rockfall,,,
MN18072715,rockfall,,,
MN18072716,rockfall,,,
MN18072717,rockfall,,,
MN18072901,rockfall,,,
MN18072902,rockfall,,,
MN18072903,rockfall,,,
MN18072908,rockfall,,,
MN18080110,HSAnv,,,
MN18080111,HSAnv,,,
MN18080112,HSAnv,,,
MN18080113,HSAnv,,,
MN18080114,HSAnv,,,
MN18080115,HSAnv,,,
MN18080116,HSAnv,,,
MN18080117,HSAnv,,,
MN18080118,HSAnv,,,
MN18080208,,,,
MN18080210,,,,
MN18080211,,,,
MN18080212,,,,
MN18080213,,,,
MN18080214,,,,
MN18080307,HSAnv,,,
MN18080416,,,,
MN18080417,,,,
MN18080419,,,,
MN18080420,,,,
MN18080421,,,,
MN18080423,,,,
MN18080424,,,,
MN18080427,,,,
MN18080428,,,,
MN18080431,,,,
MN18080432,,,,
MN18080433,,,,
MN18080434,,,,
MN18080435,,,,
MN18080436,,,,
MN18080510,,,,
MN18080511,,,,
MN18080512,,,,
MN18080513,,,,
MN18080514,,,,
MN18080516,,,,
MN18080610,,,,
MN18080612,,,,
MN18080613,,,,
MN18080615,,,,
MN18080616,,,,
MN18080617,,,,
MN18080619,,,,
MN18080620,,,,
MN18080621,,,,
MN18080704,,,,
MN18080711,,,,
MN18090106,,,,
MN18090107,,,,
MN18090211,ANVonly,,,
MN18090213,ANVonly,,,
MN18090214,ANVonly,,,
MN18090216,ANVonly,,,
MN18090309,,,,
MN18090310,,,,
MN18090707,,,,
MN18090806,,,,
MN18090807,,,,
MN18090808,,,,
MN18090809,,,,
MN18090810,,,,
MN18100206,ANVonly,,,
MN18101307,HSAnv,,,
MN18101308,HSAnv,,,
MN18101309,HSAnv,,,
MN18101310,HSAnv,,,
MN18101311,HSAnv,,,
MN18101312,HSAnv,,,
MN18101313,HSAnv,,,
MN18101316,HSAnv,,,
MN18101317,HSAnv,,,
MN18101410,HSAnv,,,
MN18101412,HSAnv,,,
MN18101413,HSAnv,,,
MN18101414,HSAnv,,,
MN18101415,HSAnv,,,
MN18101417,HSAnv,,,
MN18101418,HSAnv,,,
MN18101419,HSAnv,,,
MN18101420,HSAnv,,,
MN18101421,HSAnv,,,
MN18101422,HSAnv,,,
MN18101423,HSAnv,,,
MN18101424,HSAnv,,,
MN18101425,HSAnv,,,
MN18101426,HSAnv,,,
MN18101427,HSAnv,,,
MN18101428,HSAnv,,,
MN18101429,HSAnv,,,
MN18101430,HSAnv,,,
MN18101431,HSAnv,,,
MN18101432,HSAnv,,,
MN18101433,HSAnv,,,
MN18101434,HSAnv,,,
MN18101435,HSAnv,,,
MN18101436,HSAnv,,,
MN18101437,HSAnv,,,
MN18101443,HSAnv,,,
MN18101444,HSAnv,,,
MN18110108,rockfall,,,
MN18110217,rockfall,,,
MN18110221,rockfall,,,
MN18110222,rockfall,,,
MN18110227,rockfall,,,
MN18110228,rockfall,,,
MN18110230,rockfall,,,
MN18110231,rockfall,,,
MN18110234,rockfall,,,
MN18110235,rockfall,,,
MN18110237,rockfall,,,
MN18110238,rockfall,,,
MN18110239,rockfall,,,
MN18110240,rockfall,,,
MN18110241,rockfall,,,
MN18110243,rockfall,,,
MN18110244,rockfall,,,
MN18110505,rockfall,,,
MN18110620,rockfall,,,
MN18110622,rockfall,,,
MN18110623,rockfall,,,
MN18110712,rockfall,,,
MN18110713,rockfall,,,
MN18110714,rockfall,,,
MN18110718,rockfall,,,
MN19050124,,,,
MN19050244,teeth,,,
MN19050245,teeth,,,
MN19050254,teeth,,,
MN19050255,teeth,,,
MN19050257,teeth,,,
MN19050258,teeth,,,
MN19050259,teeth,,,
MN19050262,teeth,,,
MN19050409,,,,
MN19050534,,,,
MN19050540,,,,
MN19050545,,,,
MN19050550,,,,
MN19050551,,,,
MN19050552,,,,
MN19050607,,,,
MN19050608,,,,
MN19050609,,,,
MN19050610,,,,
MN19050611,,,,
MN19050612,,,,
MN19050613,,,,
MN19050615,,,,
MN19050616,,,,
MN19050617,,,,
MN19050618,,,,
MN19050619,,,,
MN19050620,,,,
MN19050621,,,,
MN19050622,,,,
MN19050623,,,,
MN19050624,,,,
MN19050625,,,,
MN19050626,,,,
MN19050627,,,,
MN19050628,,,,
MN19050629,,,,
MN19050630,,,,
MN19050631,,,,
MN19050632,,,,
MN19050634,,,,
MN19050635,,,,
MN19050636,,,,
MN19050809,,,,
MN19050811,,,,
MN19050813,,,,
MN19050814,,,,
MN19060103,ANVonly,,,
MN19060205,ANVonly,,,
MN19060404,ANVonly,,,
MN19060504,ANVonly,,,
MN19060505,,,,
MN19060605,,,,
MN19060606,,,,
MN19060607,,,,
MN19060608,,,,
MN19060609,,,,
MN19060610,,,,
MN19060611,,,,
MN19060705,,,,
MN19060706,,,,
MN19060803,ANVonly,,,
MN19060804,ANVonly,,,
MN19060805,ANVonly,,,
MN19060808,ANVonly,,,
MN19060903,,,,
MN19060905,,,,
MN19060906,,,,
MN19060907,,,,
MN19060908,,,,
MN19060909,,,,
MN19060910,,,,
MN19060911,,,,
MN19060912,,,,
MN19061003,HSAnv,,,
MN19061004,HSAnv,,,
MN19061005,HSAnv,,,
MN19061006,HSAnv,,,
MN19061007,HSAnv,,,
MN19061104,HSAnv,,,
MN19061105,HSAnv,,,
MN19061106,HSAnv,,,
MN19061107,HSAnv,,,
MN19061108,HSAnv,,,
MN19061109,HSAnv,,,
MN19061110,HSAnv,,,
MN19061111,HSAnv,,,
MN19061112,HSAnv,,,
MN19061113,HSAnv,,,
MN19061114,HSAnv,,,
MN19061115,HSAnv,,,
MN19061206,HSAnv,,,
MN19061207,HSAnv,,,
MN19061208,HSAnv,,,
MN19061209,HSAnv,,,
MN19061210,HSAnv,,,
MN19061211,HSAnv,,,
MN19061213,HSAnv,,,
MN19061214,HSAnv,,,
MN19061215,HSAnv,,,
MN19061216,HSAnv,,,
MN19061217,HSAnv,,,
MN19061218,HSAnv,,,
MN19061304,HSAnv,,,
MN19061305,HSAnv,,,
MN19061306,HSAnv,,,
MN19061307,HSAnv,,,
MN19061308,HSAnv,,,
MN19061309,HSAnv,,,
MN19061310,HSAnv,,,
MN19061408,HSAnv,,,
MN19061409,HSAnv,,,
MN19061410,HSAnv,,,
MN19061411,HSAnv,,,
MN19061412,HSAnv,,,
MN19061413,HSAnv,,,
MN19061414,HSAnv,,,
MN19061605,HSAnv,,,
MN19061606,HSAnv,,,
MN19061608,HSAnv,,,
MN19061609,HSAnv,,,
MN19061610,HSAnv,,,
MN19061803,HSAnv,,,
MN19061804,HSAnv,,,
MN19061805,HSAnv,,,
MN19061806,HSAnv,,,
MN19061807,HSAnv,,,
MN19061808,HSAnv,,,
MN19061809,HSAnv,,,
MN19061810,HSAnv,,,
MN19061811,HSAnv,,,
MN19062003,HSAnv,,,
MN19062004,HSAnv,,,
MN19062005,HSAnv,,,
MN19062006,HSAnv,,,
MN19062007,HSAnv,,,
MN19062008,HSAnv,,,
MN19062009,HSAnv,,,
MN19062010,HSAnv,,,
MN19062011,HSAnv,,,
MN19062012,HSAnv,,,
MN19062013,HSAnv,,,
MN19062014,HSAnv,,,
MN19062015,HSAnv,,,
Mn19062103,,,,
MN19062104,HSAnv,,,
MN19062105,HSAnv,,,
MN19062106,HSAnv,,,
MN19062107,HSAnv,,,
MN19062108,HSAnv,,,
MN19062109,HSAnv,,,
MN19062110,HSAnv,,,
MN19062111,HSAnv,,,
MN19062112,HSAnv,,,
MN19062304,ANVonly,,,
MN19062403,HSAnv,,,
MN19062404,HSAnv,,,
MN19062405,HSAnv,,,
MN19062406,HSAnv,,,
MN19062407,HSAnv,,,
MN19062904,HSAnv,,,
MN19062906,HSAnv,,,
MN19063005,ANVonly,,,
MN19063006,ANVonly,,,
MN19063007,ANVonly,,,
MN19063008,ANVonly,,,
MN19063009,ANVonly,,,
MN19063011,ANVonly,,,
MN19063012,ANVonly,,,
MN19063106,HSAnv,,,
MN19063107,HSAnv,,,
MN19063108,HSAnv,,,
MN19063109,HSAnv,,,
MN19063110,HSAnv,,,
MN19063111,HSAnv,,,
MN19063112,HSAnv,,,
MN19063113,HSAnv,,,
MN19063114,HSAnv,,,
MN19063115,HSAnv,,,
MN19063116,HSAnv,,,
MN19063117,HSAnv,,,
MN19063118,HSAnv,,,
MN19063403,ANVonly,,,
MN19063504,ANVonly,,,
MN19063603,HSAnv,,,
MN19063604,HSAnv,,,
MN19063605,HSAnv,,,
MN19063606,HSAnv,,,
MN19063607,HSAnv,,,
MN19063608,HSAnv,,,
MN19063609,HSAnv,,,
MN19063610,HSAnv,,,
MN19063611,HSAnv,,,
MN19063704,ANVonly,,,
MN19063706,ANVonly,,,
MN19063707,ANVonly,,,
MN19063708,ANVonly,,,
MN19063713,ANVonly,,,
MN19063804,HSAnv,,,
MN19063805,HSAnv,,,
MN19063806,HSAnv,,,
MN19063807,HSAnv,,,
MN19063808,HSAnv,,,
MN19063809,HSAnv,,,
MN19063810,HSAnv,,,
MN19063811,HSAnv,,,
MN19063812,HSAnv,,,
MN19063813,HSAnv,,,
MN19063904,HSAnv,,,
MN19063905,HSAnv,,,
MN19063906,HSAnv,,,
MN19063907,HSAnv,,,
MN19063908,HSAnv,,,
MN19063909,HSAnv,,,
MN19063910,HSAnv,,,
MN19064004,ANVonly,,,
MN19064005,ANVonly,,,
MN19064006,ANVonly,,,
MN19064007,ANVonly,,,
MN19064008,ANVonly,,,
MN19064104,HSAnv,,,
MN19064105,HSAnv,,,
MN19064106,HSAnv,,,
MN19064107,HSAnv,,,
MN19064108,HSAnv,,,
MN19064109,HSAnv,,,
MN19064110,HSAnv,,,
MN19064207,ANVonly,,,
MN19064208,ANVonly,,,
MN19064209,ANVonly,,,
MN19064211,ANVonly,,,
MN19064212,ANVonly,,,
MN19064213,ANVonly,,,
MN19064215,ANVonly,,,
MN19064216,ANVonly,,,
MN19064302,ANVonly,,,
MN19064306,ANVonly,,,
MN19064308,ANVonly,,,
MN19064403,HSAnv,,,
MN19064404,HSAnv,,,
MN19064405,HSAnv,,,
MN19064407,HSAnv,,,
MN19064408,HSAnv,,,
MN19064409,HSAnv,,,
MN19064410,HSAnv,,,
MN19064411,HSAnv,,,
MN19064412,HSAnv,,,
MN19064505,HSAnv,,,
MN19064506,HSAnv,,,
MN19064507,HSAnv,,,
MN19064605,ANVonly,,,
MN19064606,ANVonly,,,
MN19064805,HSAnv,,,
MN19064806,HSAnv,,,
MN19064807,HSAnv,,,
MN19064808,HSAnv,,,
MN19064809,HSAnv,,,
MN19064810,HSAnv,,,
MN19064811,HSAnv,,,
MN19064812,HSAnv,,,
MN19064909,ANVonly,,,
MN19064912,ANVonly,,,
MN19064913,ANVonly,,,
MN19064914,ANVonly,,,
MN19065009,HSAnv,,,
MN19065011,HSAnv,,,
MN19065013,HSAnv,,,
MN19065014,HSAnv,,,
MN19065017,HSAnv,,,
MN19065018,HSAnv,,,
MN19065019,HSAnv,,,
MN19065021,HSAnv,,,
MN19065022,HSAnv,,,
MN19065023,HSAnv,,,
MN19065024,HSAnv,,,
MN19065028,HSAnv,,,
MN19065103,HSAnv,,,
MN19065105,HSAnv,,,
MN19065107,HSAnv,,,
MN19065108,HSAnv,,,
MN19065109,HSAnv,,,
MN19065205,ANVonly,,,
MN19065304,HSAnv,,,
MN19065306,HSAnv,,,
MN19065307,HSAnv,,,
MN19065308,HSAnv,,,
MN19065309,HSAnv,,,
MN19065310,HSAnv,,,
MN19065311,HSAnv,,,
MN19065312,HSAnv,,,
MN19065313,HSAnv,,,
MN19065409,ANVonly,,,
MN19065410,ANVonly,,,
MN19065411,ANVonly,,,
MN19080602,teeth,,,
MN19080603,teeth,,,
MN19080604,teeth,,,
MN19080605,teeth,,,
MN19080702,teeth,,,
MN19080703,teeth,,,
MN19080704,teeth,,,
MN19080814,teeth,,,
MN19080815,teeth,,,
MN19080816,teeth,,,
MN19080817,teeth,,,
MN19080819,teeth,,,
MN19080821,teeth,,,
MN19080822,teeth,,,
MN19080823,teeth,,,
MN19080826,teeth,,,
MN19080841,teeth,,,
MN19080842,teeth,,,
MN19080843,teeth,,,
MN19080844,teeth,,,
MN19080845,teeth,,,
MN19080846,teeth,,,
MN19080847,teeth,,,
MN19080910,teeth,,,
MN19080921,teeth,,,
MN19080923,teeth,,,
MN19080924,teeth,,,
MN19080936,teeth,,,
MN19080937,teeth,,,
MN19080938,teeth,,,
MN19080939,teeth,,,
MN19080940,teeth,,,
MN19080941,teeth,,,
MN19080942,teeth,,,
MN19081009,teeth,,,
MN19081018,teeth,,,
MN19081020,teeth,,,
MN19081021,teeth,,,
MN19081023,teeth,,,
MN19081024,teeth,,,
MN19081025,teeth,,,
MN19081026,teeth,,,
MN19081027,teeth,,,
MN19081028,teeth,,,
MN19081030,teeth,,,
MN19081031,teeth,,,
MN19081034,teeth,,,
MN19081036,teeth,,,
MN19081037,teeth,,,
MN19081038,teeth,,,
MN19081109,teeth,,,
MN19081110,teeth,,,
MN19081114,teeth,,,
MN19081128,teeth,,,
MN19081204,teeth,,,
MN19081205,teeth,,,
MN19081206,teeth,,,
MN19081207,teeth,,,
MN19081208,teeth,,,
MN19081209,teeth,,,
MN19081210,teeth,,,
MN19081211,teeth,,,
MN190812119,,,,
MN19081212,teeth,,,
MN19081213,teeth,,,
MN19081215,teeth,,,
MN19081216,teeth,,,
MN19081217,teeth,,,
MN19081218,teeth,,,
MN19081220,teeth,,,
MN19081221,teeth,,,
MN19081222,teeth,,,
MN19081223,teeth,,,
MN19081309,teeth,,,
MN19081310,teeth,,,
MN19081313,teeth,,,
MN19081315,teeth,,,
MN19081316,teeth,,,
MN19081317,teeth,,,
MN19081318,teeth,,,
MN19081319,teeth,,,
MN19081320,teeth,,,
MN19081410,teeth,,,
MN19081411,teeth,,,
MN19081412,teeth,,,
MN19081413,teeth,,,
MN19081414,teeth,,,
MN19081415,teeth,,,
MN19081418,teeth,,,
MN19081419,teeth,,,
MN19081420,teeth,,,
MN19081421,teeth,,,
MN19081503,teeth,,,
MN19081504,teeth,,,
MN19081505,teeth,,,
MN19081506,teeth,,,
MN19081507,teeth,,,
MN19081508,teeth,,,
MN19081509,teeth,,,
MN19081510,teeth,,,

==> mct_specimens_latex.csv <==
No,Specimen,Species,CommonName,SkelPort,Element,Effector
1,MN10AA0105,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
2,MN10AA0106,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
3,MN10AA0107,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
4,MN10AA0108,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
5,MN10AA0109,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
6,MN10AA0110,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
7,MN10AA0111,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
8,MN10AA0114,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
9,MN10AA0115,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
10,MN10AA0116,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
11,MN10AA0207,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
12,MN10AA0208,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
13,MN10AA0209,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
14,MN10AA0210,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
15,MN10AA0311,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
16,MN10AA0313,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
17,MN10AA0317,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
18,MN10AA0405,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
19,MN10AA0406,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
20,MN10AA0407,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
21,MN10AA0408a,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
22,MN10AA0408b,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
23,MN10AA0409,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
24,MN10AA0410,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
25,MN10AA0413,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
26,MN10AA0507,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
27,MN10AA0509,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
28,MN10AA0510,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
29,MN10AA0511,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
30,MN10AA0607,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
31,MN10AA0608,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
32,MN10AA0609,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
33,MN10AA0610,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
34,MN10AA0612,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
35,MN10AA0706,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
36,MN10AA0708,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
37,MN10AA0710,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
38,MN10AA0711,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
39,MN10AA0712,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
40,MN10AA0807,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
41,MN10AA0808,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
42,MN10AA0809,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
43,MN10AA0811,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
44,MN10AA0812,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
45,MN10AA0905,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
46,MN10AA0908,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
47,MN10AA0909,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
48,MN10AA0910,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
49,MN10AA0911,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
50,MN10AA0912,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
51,MN10AA0913,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
52,MN10AA1004,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
53,MN10AA1005,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
54,MN10AA1006,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
55,MN10AA1007,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
56,MN10AA1008,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
57,MN10AA1009,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
58,MN10AA1010,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
59,MN10AA1011,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
60,MN10AA1012,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
61,MN10AA1014,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
62,MN10AA1804,Cervus canadensis,Elk,forelimb,hum,HSAnv
63,MN10AA1805,Cervus canadensis,Elk,forelimb,hum,HSAnv
64,MN10AA1806,Cervus canadensis,Elk,forelimb,hum,HSAnv
65,MN10AA1908,Cervus canadensis,Elk,forelimb,hum,HSAnv
66,MN10AA2008,Cervus canadensis,Elk,hindlimb,tib,HSAnv
67,MN10AA2009,Cervus canadensis,Elk,hindlimb,tib,HSAnv
68,MN10AA2010,Cervus canadensis,Elk,hindlimb,tib,HSAnv
69,MN10AA2011,Cervus canadensis,Elk,hindlimb,tib,HSAnv
70,MN11AA0411,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
71,MN11AA0412,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
72,MN11AA0504,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
73,MN11AA0505,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
74,MN11AA0606,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
75,MN11AA0608,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
76,MN11AA0705,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
77,MN11AA0807,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
78,MN11AA0809,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
79,MN11AA0810,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
80,MN11AA0811,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
81,MN12AA0110,Cervus canadensis,Elk,hindlimb,fem,teeth
82,MN12AA0111,Cervus canadensis,Elk,hindlimb,fem,teeth
83,MN12AA0112,Cervus canadensis,Elk,hindlimb,fem,teeth
84,MN12AA0113,Cervus canadensis,Elk,hindlimb,fem,teeth
85,MN12AA0114,Cervus canadensis,Elk,hindlimb,fem,teeth
86,MN12AA0115,Cervus canadensis,Elk,hindlimb,fem,teeth
87,MN12AA0116,Cervus canadensis,Elk,hindlimb,fem,teeth
88,MN12AA0117,Cervus canadensis,Elk,hindlimb,fem,teeth
89,MN12AA0118,Cervus canadensis,Elk,hindlimb,fem,teeth
90,MN12AA0119,Cervus canadensis,Elk,hindlimb,fem,teeth
91,MN12AA0121,Cervus canadensis,Elk,hindlimb,fem,teeth
92,MN12AA0122,Cervus canadensis,Elk,hindlimb,fem,teeth
93,MN12AA0123,Cervus canadensis,Elk,hindlimb,fem,teeth
94,MN12AA0207,Cervus canadensis,Elk,hindlimb,fem,teeth
95,MN12AA0209,Cervus canadensis,Elk,hindlimb,fem,teeth
96,MN12AA0210,Cervus canadensis,Elk,hindlimb,fem,teeth
97,MN12AA0214,Cervus canadensis,Elk,hindlimb,fem,teeth
98,MN12AA0215,Cervus canadensis,Elk,hindlimb,fem,teeth
99,MN12AA0216,Cervus canadensis,Elk,hindlimb,fem,teeth
100,MN12AA0217,Cervus canadensis,Elk,hindlimb,fem,teeth
101,MN12AA0302,Cervus canadensis,Elk,hindlimb,fem,teeth
102,MN12AA0303,Cervus canadensis,Elk,hindlimb,fem,teeth
103,MN12AA0304,Cervus canadensis,Elk,hindlimb,fem,teeth
104,MN12AA0305,Cervus canadensis,Elk,hindlimb,fem,teeth
105,MN12AA0409,Cervus canadensis,Elk,hindlimb,fem,teeth
106,MN12AA0410,Cervus canadensis,Elk,hindlimb,fem,teeth
107,MN12AA0411,Cervus canadensis,Elk,hindlimb,fem,teeth
108,MN12AA0507,Cervus canadensis,Elk,hindlimb,fem,teeth
109,MN12AA0509,Cervus canadensis,Elk,hindlimb,fem,teeth
110,MN12AA0511,Cervus canadensis,Elk,hindlimb,fem,teeth
111,MN12AA0512,Cervus canadensis,Elk,hindlimb,fem,teeth
112,MN12AA0514,Cervus canadensis,Elk,hindlimb,fem,teeth
113,MN12AA0515,Cervus canadensis,Elk,hindlimb,fem,teeth
114,MN12AA0611,Cervus canadensis,Elk,hindlimb,fem,teeth
115,MN12AA0704,Cervus canadensis,Elk,hindlimb,fem,teeth
116,MN12AA0705,Cervus canadensis,Elk,hindlimb,fem,teeth
117,MN12AA0807,Cervus canadensis,Elk,hindlimb,fem,teeth
118,MN12AA0808,Cervus canadensis,Elk,hindlimb,fem,teeth
119,MN12AA0907,Cervus canadensis,Elk,hindlimb,fem,teeth
120,MN12AA0909,Cervus canadensis,Elk,hindlimb,fem,teeth
121,MN12AA0910,Cervus canadensis,Elk,hindlimb,fem,teeth
122,MN12AA0912,Cervus canadensis,Elk,hindlimb,fem,teeth
123,MN12AA0915,Cervus canadensis,Elk,hindlimb,fem,teeth
124,MN12AA0916,Cervus canadensis,Elk,hindlimb,fem,teeth
125,MN12AA0917,Cervus canadensis,Elk,hindlimb,fem,teeth
126,MN12AA0918,Cervus canadensis,Elk,hindlimb,fem,teeth
127,MN12AA0919,Cervus canadensis,Elk,hindlimb,fem,teeth
128,MN12AA0920,Cervus canadensis,Elk,hindlimb,fem,teeth
129,MN12AA0921,Cervus canadensis,Elk,hindlimb,fem,teeth
130,MN12AA1108,Cervus canadensis,Elk,hindlimb,fem,teeth
131,MN12AA1109,Cervus canadensis,Elk,hindlimb,fem,teeth
132,MN12AA1110,Cervus canadensis,Elk,hindlimb,fem,teeth
133,MN12AA1113,Cervus canadensis,Elk,hindlimb,fem,teeth
134,MN12AA1115,Cervus canadensis,Elk,hindlimb,fem,teeth
135,MN12AA1116,Cervus canadensis,Elk,hindlimb,fem,teeth
136,MN12AA1117,Cervus canadensis,Elk,hindlimb,fem,teeth
137,MN12AA5604,Cervus canadensis,Elk,hindlimb,fem,HSAnv
138,MN12AA5605,Cervus canadensis,Elk,hindlimb,fem,HSAnv
139,MN12AA5612,Cervus canadensis,Elk,hindlimb,fem,HSAnv
140,MN12AA5613,Cervus canadensis,Elk,hindlimb,fem,HSAnv
141,MN12AA5614,Cervus canadensis,Elk,hindlimb,fem,HSAnv
142,MN12AA5615,Cervus canadensis,Elk,hindlimb,fem,HSAnv
143,MN12AA5616,Cervus canadensis,Elk,hindlimb,fem,HSAnv
144,MN12AA5617,Cervus canadensis,Elk,hindlimb,fem,HSAnv
145,MN12AA5618,Cervus canadensis,Elk,hindlimb,fem,HSAnv
146,MN12AA5620,Cervus canadensis,Elk,hindlimb,fem,HSAnv
147,MN12AA5709,Cervus canadensis,Elk,hindlimb,fem,HSAnv
148,MN12AA5710,Cervus canadensis,Elk,hindlimb,fem,HSAnv
149,MN12AA5810,Cervus canadensis,Elk,hindlimb,fem,HSAnv
150,MN12AA5811,Cervus canadensis,Elk,hindlimb,fem,HSAnv
151,MN12AA5813,Cervus canadensis,Elk,hindlimb,fem,HSAnv
152,MN12AA5814,Cervus canadensis,Elk,hindlimb,fem,HSAnv
153,MN12AA5815,Cervus canadensis,Elk,hindlimb,fem,HSAnv
154,MN12AA6008,Cervus canadensis,Elk,hindlimb,tib,HSAnv
155,MN12AA6009,Cervus canadensis,Elk,hindlimb,tib,HSAnv
156,MN12AA6011,Cervus canadensis,Elk,hindlimb,tib,HSAnv
157,MN12AA6012,Cervus canadensis,Elk,hindlimb,tib,HSAnv
158,MN12AA6013,Cervus canadensis,Elk,hindlimb,tib,HSAnv
159,MN12AA6014,Cervus canadensis,Elk,hindlimb,tib,HSAnv
160,MN12AA6015,Cervus canadensis,Elk,hindlimb,tib,HSAnv
161,MN12AA6016,Cervus canadensis,Elk,hindlimb,tib,HSAnv
162,MN12AA6017,Cervus canadensis,Elk,hindlimb,tib,HSAnv
163,MN12AA6018,Cervus canadensis,Elk,hindlimb,tib,HSAnv
164,MN12AA6105,Cervus canadensis,Elk,hindlimb,tib,HSAnv
165,MN12AA6106,Cervus canadensis,Elk,hindlimb,tib,HSAnv
166,MN12AA6107,Cervus canadensis,Elk,hindlimb,tib,HSAnv
167,MN12AA6108,Cervus canadensis,Elk,hindlimb,tib,HSAnv
168,MN12AA6109,Cervus canadensis,Elk,hindlimb,tib,HSAnv
169,MN12AA6110,Cervus canadensis,Elk,hindlimb,tib,HSAnv
170,MN12AA6111,Cervus canadensis,Elk,hindlimb,tib,HSAnv
171,MN12AA6112,Cervus canadensis,Elk,hindlimb,tib,HSAnv
172,MN12AA6113a,Cervus canadensis,Elk,hindlimb,tib,HSAnv
173,MN12AA6113b,Cervus canadensis,Elk,hindlimb,tib,HSAnv
174,MN12AA6116,Cervus canadensis,Elk,hindlimb,tib,HSAnv
175,MN12AA6119,Cervus canadensis,Elk,hindlimb,tib,HSAnv
176,MN12AA6213,Cervus canadensis,Elk,hindlimb,tib,HSAnv
177,MN12AA6216,Cervus canadensis,Elk,hindlimb,tib,HSAnv
178,MN12AA6217,Cervus canadensis,Elk,hindlimb,tib,HSAnv
179,MN12AA6218,Cervus canadensis,Elk,hindlimb,tib,HSAnv
180,MN12AA6314,,,,,
181,MN12AA6407,Cervus canadensis,Elk,hindlimb,fem,HSAnv
182,MN12AA6409,Cervus canadensis,Elk,hindlimb,fem,HSAnv
183,MN12AA6410,Cervus canadensis,Elk,hindlimb,fem,HSAnv
184,MN12AA6509,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
185,MN12AA6510,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
186,MN12AA6511,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
187,MN12AA6512,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
188,MN12AA6513,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
189,MN12AA6514,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
190,MN12AA6515,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
191,MN12AA6516,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
192,MN12AA6517,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
193,MN12AA6518,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
194,MN12AA6606,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
195,MN12AA6608,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
196,MN12AA6609,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
197,MN12AA6610,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
198,MN12AA6611,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
199,MN12AA6612,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
200,MN12AA6613,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
201,MN12AA6615,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
202,MN12AA6616,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
203,MN12AA6617,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
204,MN12AA6618,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
205,MN13AA0111,Cervus canadensis,Elk,hindlimb,fem,HSAnv
206,MN13AA0114,Cervus canadensis,Elk,hindlimb,fem,HSAnv
207,MN13AA0115,Cervus canadensis,Elk,hindlimb,fem,HSAnv
208,MN13AA0116,Cervus canadensis,Elk,hindlimb,fem,HSAnv
209,MN13AA0118,Cervus canadensis,Elk,hindlimb,fem,HSAnv
210,MN13AA0119,Cervus canadensis,Elk,hindlimb,fem,HSAnv
211,MN13AA0211,Cervus canadensis,Elk,forelimb,hum,HSAnv
212,MN13AA0215,Cervus canadensis,Elk,forelimb,hum,HSAnv
213,MN13AA0216,Cervus canadensis,Elk,forelimb,hum,HSAnv
214,MN13AA0313,Cervus canadensis,Elk,hindlimb,tib,HSAnv
215,MN13AA0316,Cervus canadensis,Elk,hindlimb,tib,HSAnv
216,MN13AA0319,Cervus canadensis,Elk,hindlimb,tib,HSAnv
217,MN13AA0332,Cervus canadensis,Elk,hindlimb,tib,HSAnv
218,MN13AA0415,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
219,MN13AA0416,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
220,MN13AA0418,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
221,MN13AA0420,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
222,MN13AA0510,Cervus canadensis,Elk,forelimb,hum,HSAnv
223,MN13AA0511,Cervus canadensis,Elk,forelimb,hum,HSAnv
224,MN13AA0512,Cervus canadensis,Elk,forelimb,hum,HSAnv
225,MN13AA0513,Cervus canadensis,Elk,forelimb,hum,HSAnv
226,MN13AA0615,Cervus canadensis,Elk,hindlimb,fem,HSAnv
227,MN13AA0616,Cervus canadensis,Elk,hindlimb,fem,HSAnv
228,MN13AA0617,Cervus canadensis,Elk,hindlimb,fem,HSAnv
229,MN13AA0619,Cervus canadensis,Elk,hindlimb,fem,HSAnv
230,MN13AA0709,Cervus canadensis,Elk,forelimb,hum,HSAnv
231,MN13AA0710,Cervus canadensis,Elk,forelimb,hum,HSAnv
232,MN13AA0711,Cervus canadensis,Elk,forelimb,hum,HSAnv
233,MN13AA0712,Cervus canadensis,Elk,forelimb,hum,HSAnv
234,MN13AA0715,Cervus canadensis,Elk,forelimb,hum,HSAnv
235,MN13AA0716,Cervus canadensis,Elk,forelimb,hum,HSAnv
236,MN13AA0717,Cervus canadensis,Elk,forelimb,hum,HSAnv
237,MN13AA0718,Cervus canadensis,Elk,forelimb,hum,HSAnv
238,MN13AA0720,Cervus canadensis,Elk,forelimb,hum,HSAnv
239,MN13AA0721,Cervus canadensis,Elk,forelimb,hum,HSAnv
240,MN13AA0722,Cervus canadensis,Elk,forelimb,hum,HSAnv
241,MN13AA0723,Cervus canadensis,Elk,forelimb,hum,HSAnv
242,MN13AA0724,Cervus canadensis,Elk,forelimb,hum,HSAnv
243,MN13AA0726,Cervus canadensis,Elk,forelimb,hum,HSAnv
244,MN13AA0809,Cervus canadensis,Elk,hindlimb,fem,HSAnv
245,MN13AA0810,Cervus canadensis,Elk,hindlimb,fem,HSAnv
246,MN13AA0811,Cervus canadensis,Elk,hindlimb,fem,HSAnv
247,MN13AA0812,Cervus canadensis,Elk,hindlimb,fem,HSAnv
248,MN13AA0813,Cervus canadensis,Elk,hindlimb,fem,HSAnv
249,MN13AA0814,Cervus canadensis,Elk,hindlimb,fem,HSAnv
250,MN13AA0816,Cervus canadensis,Elk,hindlimb,fem,HSAnv
251,MN13AA0912,Cervus canadensis,Elk,hindlimb,tib,HSAnv
252,MN13AA0914,Cervus canadensis,Elk,hindlimb,tib,HSAnv
253,MN13AA0915,Cervus canadensis,Elk,hindlimb,tib,HSAnv
254,MN13AA0916,Cervus canadensis,Elk,hindlimb,tib,HSAnv
255,MN13AA0917,Cervus canadensis,Elk,hindlimb,tib,HSAnv
256,MN13AA1016,Cervus canadensis,Elk,hindlimb,tib,HSAnv
257,MN13AA1017,Cervus canadensis,Elk,hindlimb,tib,HSAnv
258,MN13AA1018,Cervus canadensis,Elk,hindlimb,tib,HSAnv
259,MN13AA1019,Cervus canadensis,Elk,hindlimb,tib,HSAnv
260,MN13AA1020,Cervus canadensis,Elk,hindlimb,tib,HSAnv
261,MN13AA1021,Cervus canadensis,Elk,hindlimb,tib,HSAnv
262,MN13AA1022,Cervus canadensis,Elk,hindlimb,tib,HSAnv
263,MN13AA1025,Cervus canadensis,Elk,hindlimb,tib,HSAnv
264,MN13AA1027,Cervus canadensis,Elk,hindlimb,tib,HSAnv
265,MN13AA1028,Cervus canadensis,Elk,hindlimb,tib,HSAnv
266,MN13AA1029,Cervus canadensis,Elk,hindlimb,tib,HSAnv
267,MN13AA1030,Cervus canadensis,Elk,hindlimb,tib,HSAnv
268,MN13AA1031,Cervus canadensis,Elk,hindlimb,tib,HSAnv
269,MN13AA1032,Cervus canadensis,Elk,hindlimb,tib,HSAnv
270,MN13AA1035,Cervus canadensis,Elk,hindlimb,tib,HSAnv
271,MN13AA1109,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
272,MN13AA1112,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
273,MN13AA1114,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
274,MN13AA1115,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
275,MN13AA1116,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
276,MN13AA1117,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
277,MN13AA1118,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
278,MN13AA1120,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
279,MN13AA1121,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
280,MN13AA1122,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
281,MN13AA1123,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
282,MN13AA1124,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
283,MN13AA1125,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
284,MN13AA1126,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
285,MN13AA1128,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
286,MN13AA1129,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
287,MN13AA1214,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
288,MN13AA1216,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
289,MN13AA1217,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
290,MN13AA1218,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
291,MN13AA1219,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
292,MN13AA1220,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
293,MN14AA0320,Cervus canadensis,Elk,hindlimb,tib,HSAnv
294,MN14AA0322,Cervus canadensis,Elk,hindlimb,tib,HSAnv
295,MN14AA0323,Cervus canadensis,Elk,hindlimb,tib,HSAnv
296,MN14AA0324,Cervus canadensis,Elk,hindlimb,tib,HSAnv
297,MN14AA0326,Cervus canadensis,Elk,hindlimb,tib,HSAnv
298,MN14AA0327,Cervus canadensis,Elk,hindlimb,tib,HSAnv
299,MN14AA0329,Cervus canadensis,Elk,hindlimb,tib,HSAnv
300,MN14AA0410,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
301,MN14AA0423,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
302,MN14AA0425,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
303,MN14AA0429,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
304,MN14AA0435,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
305,MN14AA0521,Cervus canadensis,Elk,hindlimb,tib,
306,MN14AA0522,Cervus canadensis,Elk,hindlimb,tib,
307,MN14AA0524,Cervus canadensis,Elk,hindlimb,tib,
308,MN14AA0526,Cervus canadensis,Elk,hindlimb,tib,
309,MN15010407,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
310,MN15010509,Cervus canadensis,Elk,hindlimb,fem,HSAnv
311,MN15010611,,,,,
312,MN15010814,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
313,MN15010815,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
314,MN15010816,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
315,MN15010817,Cervus canadensis,Elk,hindlimb,mttar,HSAnv
316,MN15011005,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
317,MN15011007,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
318,MN15011012,Cervus canadensis,Elk,forelimb,mtcar,HSAnv
319,MN15AA2407,Cervus canadensis,Elk,forelimb,hum,teeth
320,MN15AA2408,Cervus canadensis,Elk,forelimb,hum,teeth
321,MN15AA2409,Cervus canadensis,Elk,forelimb,hum,teeth
322,MN15AA2410,Cervus canadensis,Elk,forelimb,hum,teeth
323,MN15AA2411,Cervus canadensis,Elk,forelimb,hum,teeth
324,MN15AA2504,Cervus canadensis,Elk,forelimb,hum,teeth
325,MN15AA2507,Cervus canadensis,Elk,forelimb,hum,teeth
326,MN18020109,Cervus canadensis,Elk,hindlimb,fem,ANVonly
327,MN18020110,Cervus canadensis,Elk,hindlimb,fem,ANVonly
328,MN18020111,Cervus canadensis,Elk,hindlimb,fem,ANVonly
329,MN18020112,Cervus canadensis,Elk,hindlimb,fem,ANVonly
330,MN18020116,Cervus canadensis,Elk,hindlimb,fem,ANVonly
331,MN18020117,Cervus canadensis,Elk,hindlimb,fem,ANVonly
332,MN18020118,Cervus canadensis,Elk,hindlimb,fem,ANVonly
333,MN18020220,Cervus canadensis,Elk,hindlimb,tib,ANVonly
334,MN18020221,Cervus canadensis,Elk,hindlimb,tib,ANVonly
335,MN18020225,Cervus canadensis,Elk,hindlimb,tib,ANVonly
336,MN18020227,Cervus canadensis,Elk,hindlimb,tib,ANVonly
337,MN18020228,Cervus canadensis,Elk,hindlimb,tib,ANVonly
338,MN18020229,Cervus canadensis,Elk,hindlimb,tib,ANVonly
339,MN18020230,Cervus canadensis,Elk,hindlimb,tib,ANVonly
340,MN18020231,Cervus canadensis,Elk,hindlimb,tib,ANVonly
341,MN18020232,Cervus canadensis,Elk,hindlimb,tib,ANVonly
342,MN18020233,Cervus canadensis,Elk,hindlimb,tib,ANVonly
343,MN18020234,Cervus canadensis,Elk,hindlimb,tib,ANVonly
344,MN18020236,Cervus canadensis,Elk,hindlimb,tib,ANVonly
345,MN18020237,Cervus canadensis,Elk,hindlimb,tib,ANVonly
346,MN18020238,Cervus canadensis,Elk,hindlimb,tib,ANVonly
347,MN18020239,Cervus canadensis,Elk,hindlimb,tib,ANVonly
348,MN18020240,Cervus canadensis,Elk,hindlimb,tib,ANVonly
349,MN18020241,Cervus canadensis,Elk,hindlimb,tib,ANVonly
350,MN18020242,Cervus canadensis,Elk,hindlimb,tib,ANVonly
351,MN18020243,Cervus canadensis,Elk,hindlimb,tib,ANVonly
352,MN18020244,Cervus canadensis,Elk,hindlimb,tib,ANVonly
353,MN18020245,Cervus canadensis,Elk,hindlimb,tib,ANVonly
354,MN18020246,Cervus canadensis,Elk,hindlimb,tib,ANVonly
355,MN18020247,Cervus canadensis,Elk,hindlimb,tib,ANVonly
356,MN18020248,Cervus canadensis,Elk,hindlimb,tib,ANVonly
357,MN18020250,Cervus canadensis,Elk,hindlimb,tib,ANVonly
358,MN18020609,Cervus canadensis,Elk,hindlimb,fem,ANVonly
359,MN18020611,Cervus canadensis,Elk,hindlimb,fem,ANVonly
360,MN18020719,,,,,
361,MN18020720,,,,,
362,MN18020721,,,,,
363,MN18020722,,,,,
364,MN18020723,,,,,
365,MN18020820,Cervus canadensis,Elk,hindlimb,fem,other
366,MN18020822,Cervus canadensis,Elk,hindlimb,fem,other
367,MN18020827,Cervus canadensis,Elk,hindlimb,fem,other
368,MN18020829,Cervus canadensis,Elk,hindlimb,fem,other
369,MN18020830,Cervus canadensis,Elk,hindlimb,fem,other
370,MN18020831,Cervus canadensis,Elk,hindlimb,fem,other
371,MN18020832,Cervus canadensis,Elk,hindlimb,fem,other
372,MN18020833,Cervus canadensis,Elk,hindlimb,fem,other
373,MN18020908,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
374,MN18020911,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
375,MN18020920,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
376,MN18020921,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
377,MN18020922,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
378,Mn18021305,Cervus canadensis,Elk,hindlimb,fem,ANVonly
379,MN18021306,Cervus canadensis,Elk,hindlimb,fem,ANVonly
380,MN18021713,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
381,MN18021714,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
382,MN18021812,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
383,MN18021814,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
384,MN18021815,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
385,MN18030108,Cervus canadensis,Elk,forelimb,hum,ANVonly
386,MN18030109,Cervus canadensis,Elk,forelimb,hum,ANVonly
387,MN18030110,Cervus canadensis,Elk,forelimb,hum,ANVonly
388,MN18030210,Cervus canadensis,Elk,forelimb,hum,ANVonly
389,MN18030211,Cervus canadensis,Elk,forelimb,hum,ANVonly
390,MN18030308,Cervus canadensis,Elk,forelimb,hum,ANVonly
391,MN18030309,Cervus canadensis,Elk,forelimb,hum,ANVonly
392,MN18030310,Cervus canadensis,Elk,forelimb,hum,ANVonly
393,MN18030311,Cervus canadensis,Elk,forelimb,hum,ANVonly
394,MN18030413,Cervus canadensis,Elk,forelimb,hum,ANVonly
395,MN18030414,Cervus canadensis,Elk,forelimb,hum,ANVonly
396,MN18030418,Cervus canadensis,Elk,forelimb,hum,ANVonly
397,MN18030420,Cervus canadensis,Elk,forelimb,hum,ANVonly
398,MN18030421,Cervus canadensis,Elk,forelimb,hum,ANVonly
399,MN18030422,Cervus canadensis,Elk,forelimb,hum,ANVonly
400,MN18030514,Cervus canadensis,Elk,forelimb,hum,HSAnv
401,MN18030515,Cervus canadensis,Elk,forelimb,hum,HSAnv
402,MN18030516,Cervus canadensis,Elk,forelimb,hum,HSAnv
403,MN18030518,Cervus canadensis,Elk,forelimb,hum,HSAnv
404,MN18030519,Cervus canadensis,Elk,forelimb,hum,HSAnv
405,MN18030608,Cervus canadensis,Elk,forelimb,hum,ANVonly
406,MN18030609,Cervus canadensis,Elk,forelimb,hum,ANVonly
407,MN18030610,Cervus canadensis,Elk,forelimb,hum,ANVonly
408,MN18030611,Cervus canadensis,Elk,forelimb,hum,ANVonly
409,MN18030612,Cervus canadensis,Elk,forelimb,hum,ANVonly
410,MN18030613,Cervus canadensis,Elk,forelimb,hum,ANVonly
411,MN18030708,Cervus canadensis,Elk,forelimb,hum,HSAnv
412,MN18030709,Cervus canadensis,Elk,forelimb,hum,HSAnv
413,MN18030711,Cervus canadensis,Elk,forelimb,hum,HSAnv
414,MN18030712,Cervus canadensis,Elk,forelimb,hum,HSAnv
415,MN18030713,Cervus canadensis,Elk,forelimb,hum,HSAnv
416,MN18030714,Cervus canadensis,Elk,forelimb,hum,HSAnv
417,MN18030715,Cervus canadensis,Elk,forelimb,hum,HSAnv
418,MN18030716,Cervus canadensis,Elk,forelimb,hum,HSAnv
419,MN18030717,Cervus canadensis,Elk,forelimb,hum,HSAnv
420,MN18030718,Cervus canadensis,Elk,forelimb,hum,HSAnv
421,MN18030719,Cervus canadensis,Elk,forelimb,hum,HSAnv
422,MN18030720,Cervus canadensis,Elk,forelimb,hum,HSAnv
423,MN18030721,Cervus canadensis,Elk,forelimb,hum,HSAnv
424,MN18030722,Cervus canadensis,Elk,forelimb,hum,HSAnv
425,MN18030723,Cervus canadensis,Elk,forelimb,hum,HSAnv
426,MN18030809,Cervus canadensis,Elk,forelimb,hum,ANVonly
427,MN18030811,Cervus canadensis,Elk,forelimb,hum,ANVonly
428,MN18030813,Cervus canadensis,Elk,forelimb,hum,ANVonly
429,MN18030814,Cervus canadensis,Elk,forelimb,hum,ANVonly
430,MN18030815,Cervus canadensis,Elk,forelimb,hum,ANVonly
431,MN18030816,Cervus canadensis,Elk,forelimb,hum,ANVonly
432,MN18030906,Cervus canadensis,Elk,forelimb,hum,ANVonly
433,MN18030923,Cervus canadensis,Elk,forelimb,hum,ANVonly
434,MN18031006,Cervus canadensis,Elk,forelimb,hum,HSAnv
435,MN18031008,Cervus canadensis,Elk,forelimb,hum,HSAnv
436,MN18031009,Cervus canadensis,Elk,forelimb,hum,HSAnv
437,MN18031010,Cervus canadensis,Elk,forelimb,hum,HSAnv
438,MN18031013,Cervus canadensis,Elk,forelimb,hum,HSAnv
439,MN18031015,Cervus canadensis,Elk,forelimb,hum,HSAnv
440,MN18031111,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
441,MN18031113,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
442,MN18031114,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
443,MN18031115,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
444,MN18031117,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
445,MN18031118,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
446,MN18031122,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
447,MN18031216,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
448,MN18031217,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
449,MN18031218,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
450,MN18031219,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
451,MN18031220,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
452,MN18031221,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
453,MN18031225,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
454,MN18031226,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
455,MN18031227,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
456,MN18031228,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
457,MN18031311,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
458,MN18031312,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
459,MN18031313,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
460,MN18031314,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
461,MN18031315,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
462,MN18031316,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
463,MN18031317,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
464,MN18031318,Cervus canadensis,Elk,forelimb,rad-uln,ANVonly
465,MN18031916,Cervus canadensis,Elk,hindlimb,tib,rockfall
466,MN18031917,Cervus canadensis,Elk,hindlimb,tib,rockfall
467,MN18031918,Cervus canadensis,Elk,hindlimb,tib,rockfall
468,MN18031919,Cervus canadensis,Elk,hindlimb,tib,rockfall
469,MN18031920,Cervus canadensis,Elk,hindlimb,tib,rockfall
470,MN18031921,Cervus canadensis,Elk,hindlimb,tib,rockfall
471,MN18032006,Cervus canadensis,Elk,hindlimb,tib,rockfall
472,MN18032007,Cervus canadensis,Elk,hindlimb,tib,rockfall
473,MN18032008,Cervus canadensis,Elk,hindlimb,tib,rockfall
474,MN18032009,Cervus canadensis,Elk,hindlimb,tib,rockfall
475,MN18032010,Cervus canadensis,Elk,hindlimb,tib,rockfall
476,MN18032101,Cervus canadensis,Elk,hindlimb,tib,rockfall
477,MN18032102,Cervus canadensis,Elk,hindlimb,tib,rockfall
478,MN18032103,Cervus canadensis,Elk,hindlimb,tib,rockfall
479,MN18032104,Cervus canadensis,Elk,hindlimb,tib,rockfall
480,MN18032105,Cervus canadensis,Elk,hindlimb,tib,rockfall
481,MN18032106,Cervus canadensis,Elk,hindlimb,tib,rockfall
482,MN18032107,Cervus canadensis,Elk,hindlimb,tib,rockfall
483,MN18032108,Cervus canadensis,Elk,hindlimb,tib,rockfall
484,MN18032109,Cervus canadensis,Elk,hindlimb,tib,rockfall
485,MN18032110,Cervus canadensis,Elk,hindlimb,tib,rockfall
486,MN18032111,Cervus canadensis,Elk,hindlimb,tib,rockfall
487,MN18060315,,,,,
488,MN18060709,Bos taurus,Cow,hindlimb,tib,HSAnv
489,MN18060711,Bos taurus,Cow,hindlimb,tib,HSAnv
490,MN18060712,Bos taurus,Cow,hindlimb,tib,HSAnv
491,MN18060713,Bos taurus,Cow,hindlimb,tib,HSAnv
492,MN18060714,Bos taurus,Cow,hindlimb,tib,HSAnv
493,MN18060718,Bos taurus,Cow,hindlimb,tib,HSAnv
494,MN18060719,Bos taurus,Cow,hindlimb,tib,HSAnv
495,MN18060720,Bos taurus,Cow,hindlimb,tib,HSAnv
496,MN18060721,Bos taurus,Cow,hindlimb,tib,HSAnv
497,MN18060722,Bos taurus,Cow,hindlimb,tib,HSAnv
498,MN18060724,Bos taurus,Cow,hindlimb,tib,HSAnv
499,MN18060725,Bos taurus,Cow,hindlimb,tib,HSAnv
500,MN18060726,Bos taurus,Cow,hindlimb,tib,HSAnv
501,MN18060727,Bos taurus,Cow,hindlimb,tib,HSAnv
502,MN18060729,Bos taurus,Cow,hindlimb,tib,HSAnv
503,MN18060731,Bos taurus,Cow,hindlimb,tib,HSAnv
504,MN18060734,Bos taurus,Cow,hindlimb,tib,HSAnv
505,MN18060806,Bos taurus,Cow,forelimb,hum,ANVonly
506,MN18060807,Bos taurus,Cow,forelimb,hum,ANVonly
507,MN18060808,Bos taurus,Cow,forelimb,hum,ANVonly
508,MN18060809,Bos taurus,Cow,forelimb,hum,ANVonly
509,MN18061011,Bos taurus,Cow,forelimb,hum,HSAnv
510,MN18061013,Bos taurus,Cow,forelimb,hum,HSAnv
511,MN18061014,Bos taurus,Cow,forelimb,hum,HSAnv
512,MN18061015,Bos taurus,Cow,forelimb,hum,HSAnv
513,MN18061016,Bos taurus,Cow,forelimb,hum,HSAnv
514,MN18061106,Bos taurus,Cow,forelimb,hum,HSAnv
515,MN18061107,Bos taurus,Cow,forelimb,hum,HSAnv
516,MN18061108,Bos taurus,Cow,forelimb,hum,HSAnv
517,MN18061109,Bos taurus,Cow,forelimb,hum,HSAnv
518,MN18061110,Bos taurus,Cow,forelimb,hum,HSAnv
519,MN18061111,Bos taurus,Cow,forelimb,hum,HSAnv
520,MN18061112,Bos taurus,Cow,forelimb,hum,HSAnv
521,MN18061208,Bos taurus,Cow,forelimb,hum,HSAnv
522,MN18061209,Bos taurus,Cow,forelimb,hum,HSAnv
523,MN18061210,Bos taurus,Cow,forelimb,hum,HSAnv
524,MN18061211,Bos taurus,Cow,forelimb,hum,HSAnv
525,MN18061212a,Bos taurus,Cow,forelimb,hum,HSAnv
526,MN18061212b,Bos taurus,Cow,forelimb,hum,HSAnv
527,MN18061214,Bos taurus,Cow,forelimb,hum,HSAnv
528,MN18061215,Bos taurus,Cow,forelimb,hum,HSAnv
529,MN18061308,,,,,
530,MN18061309,,,,,
531,MN18061310,,,,,
532,MN18061311,,,,,
533,MN18061312,,,,,
534,MN18061313,,,,,
535,MN18061414,Bos taurus,Cow,forelimb,rad-uln,HSAnv
536,MN18061415,Bos taurus,Cow,forelimb,rad-uln,HSAnv
537,MN18061416,Bos taurus,Cow,forelimb,rad-uln,HSAnv
538,MN18061417,Bos taurus,Cow,forelimb,rad-uln,HSAnv
539,MN18061418,Bos taurus,Cow,forelimb,rad-uln,HSAnv
540,MN18061508,Bos taurus,Cow,hindlimb,fem,ANVonly
541,MN18061612,Bos taurus,Cow,hindlimb,fem,HSAnv
542,MN18061613,Bos taurus,Cow,hindlimb,fem,HSAnv
543,MN18061614,Bos taurus,Cow,hindlimb,fem,HSAnv
544,MN18061615,Bos taurus,Cow,hindlimb,fem,HSAnv
545,MN18061617,Bos taurus,Cow,hindlimb,fem,HSAnv
546,MN18061618,Bos taurus,Cow,hindlimb,fem,HSAnv
547,MN18071116,Bos taurus,Cow,hindlimb,fem,rockfall
548,MN18071117,Bos taurus,Cow,hindlimb,fem,rockfall
549,MN18071119,Bos taurus,Cow,hindlimb,fem,rockfall
550,MN18071120,Bos taurus,Cow,hindlimb,fem,rockfall
551,MN18071122,Bos taurus,Cow,hindlimb,fem,rockfall
552,MN18071123,Bos taurus,Cow,hindlimb,fem,rockfall
553,MN18071414,Bos taurus,Cow,hindlimb,fem,rockfall
554,MN18071415,Bos taurus,Cow,hindlimb,fem,rockfall
555,MN18071417,Bos taurus,Cow,hindlimb,fem,rockfall
556,MN18071418,Bos taurus,Cow,hindlimb,fem,rockfall
557,MN18071420,Bos taurus,Cow,hindlimb,fem,rockfall
558,MN18071616,Bos taurus,Cow,hindlimb,fem,rockfall
559,MN18071617,Bos taurus,Cow,hindlimb,fem,rockfall
560,MN18071620,Bos taurus,Cow,hindlimb,fem,rockfall
561,MN18071622,Bos taurus,Cow,hindlimb,fem,rockfall
562,MN18071625,Bos taurus,Cow,hindlimb,fem,rockfall
563,MN18071701,Bos taurus,Cow,hindlimb,fem,rockfall
564,MN18071703,Bos taurus,Cow,hindlimb,fem,rockfall
565,MN18071706,Bos taurus,Cow,hindlimb,fem,rockfall
566,MN18071707,Bos taurus,Cow,hindlimb,fem,rockfall
567,MN18071709,Bos taurus,Cow,hindlimb,fem,rockfall
568,MN18071710,Bos taurus,Cow,hindlimb,fem,rockfall
569,MN18071716,Bos taurus,Cow,hindlimb,fem,rockfall
570,MN18071717,Bos taurus,Cow,hindlimb,fem,rockfall
571,MN18071719,Bos taurus,Cow,hindlimb,fem,rockfall
572,MN18071815,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
573,MN18071819,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
574,MN18071820,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
575,MN18071821,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
576,MN18071822,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
577,MN18071824,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
578,MN18071825,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
579,MN18071828,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
580,MN18071917,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
581,MN18071918,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
582,MN18071921,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
583,MN18071922,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
584,MN18071923,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
585,MN18072014,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
586,MN18072016,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
587,MN18072017,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
588,MN18072018,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
589,MN18072020,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
590,MN18072021,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
591,MN18072023,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
592,MN18072025,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
593,MN18072029,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
594,MN18072030,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
595,MN18072040,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
596,MN18072102,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
597,MN18072103,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
598,MN18072104,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
599,MN18072316,,,,,
600,MN18072317,,,,,
601,MN18072318,,,,,
602,MN18072319,,,,,
603,MN18072320,,,,,
604,MN18072321,,,,,
605,MN18072323,,,,,
606,MN18072324,,,,,
607,MN18072325,,,,,
608,MN18072327,,,,,
609,MN18072330,,,,,
610,MN18072331,,,,,
611,MN18072332,,,,,
612,MN18072333,,,,,
613,MN18072334,,,,,
614,MN18072335,,,,,
615,MN18072336,,,,,
616,MN18072337,,,,,
617,MN18072338,,,,,
618,MN18072406,Cervus canadensis,Elk,forelimb,hum,rockfall
619,MN18072407,Cervus canadensis,Elk,forelimb,hum,rockfall
620,MN18072408,Cervus canadensis,Elk,forelimb,hum,rockfall
621,MN18072409,Cervus canadensis,Elk,forelimb,hum,rockfall
622,MN18072502,Cervus canadensis,Elk,forelimb,hum,rockfall
623,MN18072503,Cervus canadensis,Elk,forelimb,hum,rockfall
624,MN18072611,Cervus canadensis,Elk,forelimb,hum,rockfall
625,MN18072713,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
626,MN18072714,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
627,MN18072715,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
628,MN18072716,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
629,MN18072717,Cervus canadensis,Elk,forelimb,rad-uln,rockfall
630,MN18072901,Cervus canadensis,Elk,forelimb,other,rockfall
631,MN18072902,Cervus canadensis,Elk,forelimb,other,rockfall
632,MN18072903,Cervus canadensis,Elk,forelimb,other,rockfall
633,MN18072908,Cervus canadensis,Elk,forelimb,other,rockfall
634,MN18080110,Ovis aries,Sheep,hindlimb,fem,HSAnv
635,MN18080111,Ovis aries,Sheep,hindlimb,fem,HSAnv
636,MN18080112,Ovis aries,Sheep,hindlimb,fem,HSAnv
637,MN18080113,Ovis aries,Sheep,hindlimb,fem,HSAnv
638,MN18080114,Ovis aries,Sheep,hindlimb,fem,HSAnv
639,MN18080115,Ovis aries,Sheep,hindlimb,fem,HSAnv
640,MN18080116,Ovis aries,Sheep,hindlimb,fem,HSAnv
641,MN18080117,Ovis aries,Sheep,hindlimb,fem,HSAnv
642,MN18080118,Ovis aries,Sheep,hindlimb,fem,HSAnv
643,MN18080208,,,,,
644,MN18080210,,,,,
645,MN18080211,,,,,
646,MN18080212,,,,,
647,MN18080213,,,,,
648,MN18080214,,,,,
649,MN18080307,Ovis aries,Sheep,forelimb,hum,HSAnv
650,MN18080416,,,,,
651,MN18080417,,,,,
652,MN18080419,,,,,
653,MN18080420,,,,,
654,MN18080421,,,,,
655,MN18080423,,,,,
656,MN18080424,,,,,
657,MN18080427,,,,,
658,MN18080428,,,,,
659,MN18080431,,,,,
660,MN18080432,,,,,
661,MN18080433,,,,,
662,MN18080434,,,,,
663,MN18080435,,,,,
664,MN18080436,,,,,
665,MN18080510,,,,,
666,MN18080511,,,,,
667,MN18080512,,,,,
668,MN18080513,,,,,
669,MN18080514,,,,,
670,MN18080516,,,,,
671,MN18080610,,,,,
672,MN18080612,,,,,
673,MN18080613,,,,,
674,MN18080615,,,,,
675,MN18080616,,,,,
676,MN18080617,,,,,
677,MN18080619,,,,,
678,MN18080620,,,,,
679,MN18080621,,,,,
680,MN18080704,,,,,
681,MN18080711,,,,,
682,MN18090106,,,,,
683,MN18090107,,,,,
684,MN18090211,Ovis aries,Sheep,hindlimb,,ANVonly
685,MN18090213,Ovis aries,Sheep,hindlimb,,ANVonly
686,MN18090214,Ovis aries,Sheep,hindlimb,,ANVonly
687,MN18090216,Ovis aries,Sheep,hindlimb,,ANVonly
688,MN18090309,,,,,
689,MN18090310,,,,,
690,MN18090707,,,,,
691,MN18090806,,,,,
692,MN18090807,,,,,
693,MN18090808,,,,,
694,MN18090809,,,,,
695,MN18090810,,,,,
696,MN18100206,Cervus canadensis,Elk,forelimb,hum,ANVonly
697,MN18101307,Cervus canadensis,Elk,forelimb,hum,HSAnv
698,MN18101308,Cervus canadensis,Elk,forelimb,hum,HSAnv
699,MN18101309,Cervus canadensis,Elk,forelimb,hum,HSAnv
700,MN18101310,Cervus canadensis,Elk,forelimb,hum,HSAnv
701,MN18101311,Cervus canadensis,Elk,forelimb,hum,HSAnv
702,MN18101312,Cervus canadensis,Elk,forelimb,hum,HSAnv
703,MN18101313,Cervus canadensis,Elk,forelimb,hum,HSAnv
704,MN18101316,Cervus canadensis,Elk,forelimb,hum,HSAnv
705,MN18101317,Cervus canadensis,Elk,forelimb,hum,HSAnv
706,MN18101410,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
707,MN18101412,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
708,MN18101413,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
709,MN18101414,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
710,MN18101415,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
711,MN18101417,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
712,MN18101418,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
713,MN18101419,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
714,MN18101420,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
715,MN18101421,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
716,MN18101422,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
717,MN18101423,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
718,MN18101424,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
719,MN18101425,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
720,MN18101426,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
721,MN18101427,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
722,MN18101428,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
723,MN18101429,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
724,MN18101430,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
725,MN18101431,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
726,MN18101432,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
727,MN18101433,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
728,MN18101434,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
729,MN18101435,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
730,MN18101436,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
731,MN18101437,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
732,MN18101443,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
733,MN18101444,Cervus canadensis,Elk,forelimb,rad-uln,HSAnv
734,MN18110108,Cervus canadensis,Elk,forelimb,hum,rockfall
735,MN18110217,Cervus canadensis,Elk,hindlimb,tib,rockfall
736,MN18110221,Cervus canadensis,Elk,hindlimb,tib,rockfall
737,MN18110222,Cervus canadensis,Elk,hindlimb,tib,rockfall
738,MN18110227,Cervus canadensis,Elk,hindlimb,tib,rockfall
739,MN18110228,Cervus canadensis,Elk,hindlimb,tib,rockfall
740,MN18110230,Cervus canadensis,Elk,hindlimb,tib,rockfall
741,MN18110231,Cervus canadensis,Elk,hindlimb,tib,rockfall
742,MN18110234,Cervus canadensis,Elk,hindlimb,tib,rockfall
743,MN18110235,Cervus canadensis,Elk,hindlimb,tib,rockfall
744,MN18110237,Cervus canadensis,Elk,hindlimb,tib,rockfall
745,MN18110238,Cervus canadensis,Elk,hindlimb,tib,rockfall
746,MN18110239,Cervus canadensis,Elk,hindlimb,tib,rockfall
747,MN18110240,Cervus canadensis,Elk,hindlimb,tib,rockfall
748,MN18110241,Cervus canadensis,Elk,hindlimb,tib,rockfall
749,MN18110243,Cervus canadensis,Elk,hindlimb,tib,rockfall
750,MN18110244,Cervus canadensis,Elk,hindlimb,tib,rockfall
751,MN18110505,Cervus canadensis,Elk,hindlimb,fem,rockfall
752,MN18110620,Cervus canadensis,Elk,hindlimb,fem,rockfall
753,MN18110622,Cervus canadensis,Elk,hindlimb,fem,rockfall
754,MN18110623,Cervus canadensis,Elk,hindlimb,fem,rockfall
755,MN18110712,Cervus canadensis,Elk,hindlimb,fem,rockfall
756,MN18110713,Cervus canadensis,Elk,hindlimb,fem,rockfall
757,MN18110714,Cervus canadensis,Elk,hindlimb,fem,rockfall
758,MN18110718,Cervus canadensis,Elk,hindlimb,fem,rockfall
759,MN19050124,,,,,
760,MN19050244,Odocoileus virginianus,Deer,,,teeth
761,MN19050245,Odocoileus virginianus,Deer,,,teeth
762,MN19050254,Odocoileus virginianus,Deer,,,teeth
763,MN19050255,Odocoileus virginianus,Deer,,,teeth
764,MN19050257,Odocoileus virginianus,Deer,,,teeth
765,MN19050258,Odocoileus virginianus,Deer,,,teeth
766,MN19050259,Odocoileus virginianus,Deer,,,teeth
767,MN19050262,Odocoileus virginianus,Deer,,,teeth
768,MN19050409,,,,,
769,MN19050534,,,,,
770,MN19050540,,,,,
771,MN19050545,,,,,
772,MN19050550,,,,,
773,MN19050551,,,,,
774,MN19050552,,,,,
775,MN19050607,,,,,
776,MN19050608,,,,,
777,MN19050609,,,,,
778,MN19050610,,,,,
779,MN19050611,,,,,
780,MN19050612,,,,,
781,MN19050613,,,,,
782,MN19050615,,,,,
783,MN19050616,,,,,
784,MN19050617,,,,,
785,MN19050618,,,,,
786,MN19050619,,,,,
787,MN19050620,,,,,
788,MN19050621,,,,,
789,MN19050622,,,,,
790,MN19050623,,,,,
791,MN19050624,,,,,
792,MN19050625,,,,,
793,MN19050626,,,,,
794,MN19050627,,,,,
795,MN19050628,,,,,
796,MN19050629,,,,,
797,MN19050630,,,,,
798,MN19050631,,,,,
799,MN19050632,,,,,
800,MN19050634,,,,,
801,MN19050635,,,,,
802,MN19050636,,,,,
803,MN19050809,,,,,
804,MN19050811,,,,,
805,MN19050813,,,,,
806,MN19050814,,,,,
807,MN19060103,Ovis aries,Sheep,forelimb,hum,ANVonly
808,MN19060205,Ovis aries,Sheep,hindlimb,fem,ANVonly
809,MN19060404,Ovis aries,Sheep,hindlimb,fem,ANVonly
810,MN19060504,Ovis aries,Sheep,hindlimb,fem,ANVonly
811,MN19060505,,,,,
812,MN19060605,,,,,
813,MN19060606,,,,,
814,MN19060607,,,,,
815,MN19060608,,,,,
816,MN19060609,,,,,
817,MN19060610,,,,,
818,MN19060611,,,,,
819,MN19060705,,,,,
820,MN19060706,,,,,
821,MN19060803,Ovis aries,Sheep,hindlimb,fem,ANVonly
822,MN19060804,Ovis aries,Sheep,hindlimb,fem,ANVonly
823,MN19060805,Ovis aries,Sheep,hindlimb,fem,ANVonly
824,MN19060808,Ovis aries,Sheep,hindlimb,fem,ANVonly
825,MN19060903,,,,,
826,MN19060905,,,,,
827,MN19060906,,,,,
828,MN19060907,,,,,
829,MN19060908,,,,,
830,MN19060909,,,,,
831,MN19060910,,,,,
832,MN19060911,,,,,
833,MN19060912,,,,,
834,MN19061003,Ovis aries,Sheep,forelimb,hum,HSAnv
835,MN19061004,Ovis aries,Sheep,forelimb,hum,HSAnv
836,MN19061005,Ovis aries,Sheep,forelimb,hum,HSAnv
837,MN19061006,Ovis aries,Sheep,forelimb,hum,HSAnv
838,MN19061007,Ovis aries,Sheep,forelimb,hum,HSAnv
839,MN19061104,Ovis aries,Sheep,hindlimb,fem,HSAnv
840,MN19061105,Ovis aries,Sheep,hindlimb,fem,HSAnv
841,MN19061106,Ovis aries,Sheep,hindlimb,fem,HSAnv
842,MN19061107,Ovis aries,Sheep,hindlimb,fem,HSAnv
843,MN19061108,Ovis aries,Sheep,hindlimb,fem,HSAnv
844,MN19061109,Ovis aries,Sheep,hindlimb,fem,HSAnv
845,MN19061110,Ovis aries,Sheep,hindlimb,fem,HSAnv
846,MN19061111,Ovis aries,Sheep,hindlimb,fem,HSAnv
847,MN19061112,Ovis aries,Sheep,hindlimb,fem,HSAnv
848,MN19061113,Ovis aries,Sheep,hindlimb,fem,HSAnv
849,MN19061114,Ovis aries,Sheep,hindlimb,fem,HSAnv
850,MN19061115,Ovis aries,Sheep,hindlimb,fem,HSAnv
851,MN19061206,Ovis aries,Sheep,hindlimb,fem,HSAnv
852,MN19061207,Ovis aries,Sheep,hindlimb,fem,HSAnv
853,MN19061208,Ovis aries,Sheep,hindlimb,fem,HSAnv
854,MN19061209,Ovis aries,Sheep,hindlimb,fem,HSAnv
855,MN19061210,Ovis aries,Sheep,hindlimb,fem,HSAnv
856,MN19061211,Ovis aries,Sheep,hindlimb,fem,HSAnv
857,MN19061213,Ovis aries,Sheep,hindlimb,fem,HSAnv
858,MN19061214,Ovis aries,Sheep,hindlimb,fem,HSAnv
859,MN19061215,Ovis aries,Sheep,hindlimb,fem,HSAnv
860,MN19061216,Ovis aries,Sheep,hindlimb,fem,HSAnv
861,MN19061217,Ovis aries,Sheep,hindlimb,fem,HSAnv
862,MN19061218,Ovis aries,Sheep,hindlimb,fem,HSAnv
863,MN19061304,Ovis aries,Sheep,hindlimb,tib,HSAnv
864,MN19061305,Ovis aries,Sheep,hindlimb,tib,HSAnv
865,MN19061306,Ovis aries,Sheep,hindlimb,tib,HSAnv
866,MN19061307,Ovis aries,Sheep,hindlimb,tib,HSAnv
867,MN19061308,Ovis aries,Sheep,hindlimb,tib,HSAnv
868,MN19061309,Ovis aries,Sheep,hindlimb,tib,HSAnv
869,MN19061310,Ovis aries,Sheep,hindlimb,tib,HSAnv
870,MN19061408,Ovis aries,Sheep,forelimb,hum,HSAnv
871,MN19061409,Ovis aries,Sheep,forelimb,hum,HSAnv
872,MN19061410,Ovis aries,Sheep,forelimb,hum,HSAnv
873,MN19061411,Ovis aries,Sheep,forelimb,hum,HSAnv
874,MN19061412,Ovis aries,Sheep,forelimb,hum,HSAnv
875,MN19061413,Ovis aries,Sheep,forelimb,hum,HSAnv
876,MN19061414,Ovis aries,Sheep,forelimb,hum,HSAnv
877,MN19061605,Ovis aries,Sheep,hindlimb,fem,HSAnv
878,MN19061606,Ovis aries,Sheep,hindlimb,fem,HSAnv
879,MN19061608,Ovis aries,Sheep,hindlimb,fem,HSAnv
880,MN19061609,Ovis aries,Sheep,hindlimb,fem,HSAnv
881,MN19061610,Ovis aries,Sheep,hindlimb,fem,HSAnv
882,MN19061803,Ovis aries,Sheep,forelimb,hum,HSAnv
883,MN19061804,Ovis aries,Sheep,forelimb,hum,HSAnv
884,MN19061805,Ovis aries,Sheep,forelimb,hum,HSAnv
885,MN19061806,Ovis aries,Sheep,forelimb,hum,HSAnv
886,MN19061807,Ovis aries,Sheep,forelimb,hum,HSAnv
887,MN19061808,Ovis aries,Sheep,forelimb,hum,HSAnv
888,MN19061809,Ovis aries,Sheep,forelimb,hum,HSAnv
889,MN19061810,Ovis aries,Sheep,forelimb,hum,HSAnv
890,MN19061811,Ovis aries,Sheep,forelimb,hum,HSAnv
891,MN19062003,Ovis aries,Sheep,hindlimb,fem,HSAnv
892,MN19062004,Ovis aries,Sheep,hindlimb,fem,HSAnv
893,MN19062005,Ovis aries,Sheep,hindlimb,fem,HSAnv
894,MN19062006,Ovis aries,Sheep,hindlimb,fem,HSAnv
895,MN19062007,Ovis aries,Sheep,hindlimb,fem,HSAnv
896,MN19062008,Ovis aries,Sheep,hindlimb,fem,HSAnv
897,MN19062009,Ovis aries,Sheep,hindlimb,fem,HSAnv
898,MN19062010,Ovis aries,Sheep,hindlimb,fem,HSAnv
899,MN19062011,Ovis aries,Sheep,hindlimb,fem,HSAnv
900,MN19062012,Ovis aries,Sheep,hindlimb,fem,HSAnv
901,MN19062013,Ovis aries,Sheep,hindlimb,fem,HSAnv
902,MN19062014,Ovis aries,Sheep,hindlimb,fem,HSAnv
903,MN19062015,Ovis aries,Sheep,hindlimb,fem,HSAnv
904,Mn19062103,,,,,
905,MN19062104,Ovis aries,Sheep,forelimb,hum,HSAnv
906,MN19062105,Ovis aries,Sheep,forelimb,hum,HSAnv
907,MN19062106,Ovis aries,Sheep,forelimb,hum,HSAnv
908,MN19062107,Ovis aries,Sheep,forelimb,hum,HSAnv
909,MN19062108,Ovis aries,Sheep,forelimb,hum,HSAnv
910,MN19062109,Ovis aries,Sheep,forelimb,hum,HSAnv
911,MN19062110,Ovis aries,Sheep,forelimb,hum,HSAnv
912,MN19062111,Ovis aries,Sheep,forelimb,hum,HSAnv
913,MN19062112,Ovis aries,Sheep,forelimb,hum,HSAnv
914,MN19062304,Ovis aries,Sheep,forelimb,hum,ANVonly
915,MN19062403,Ovis aries,Sheep,forelimb,hum,HSAnv
916,MN19062404,Ovis aries,Sheep,forelimb,hum,HSAnv
917,MN19062405,Ovis aries,Sheep,forelimb,hum,HSAnv
918,MN19062406,Ovis aries,Sheep,forelimb,hum,HSAnv
919,MN19062407,Ovis aries,Sheep,forelimb,hum,HSAnv
920,MN19062904,Ovis aries,Sheep,forelimb,hum,HSAnv
921,MN19062906,Ovis aries,Sheep,forelimb,hum,HSAnv
922,MN19063005,Ovis aries,Sheep,hindlimb,fem,ANVonly
923,MN19063006,Ovis aries,Sheep,hindlimb,fem,ANVonly
924,MN19063007,Ovis aries,Sheep,hindlimb,fem,ANVonly
925,MN19063008,Ovis aries,Sheep,hindlimb,fem,ANVonly
926,MN19063009,Ovis aries,Sheep,hindlimb,fem,ANVonly
927,MN19063011,Ovis aries,Sheep,hindlimb,fem,ANVonly
928,MN19063012,Ovis aries,Sheep,hindlimb,fem,ANVonly
929,MN19063106,Ovis aries,Sheep,hindlimb,fem,HSAnv
930,MN19063107,Ovis aries,Sheep,hindlimb,fem,HSAnv
931,MN19063108,Ovis aries,Sheep,hindlimb,fem,HSAnv
932,MN19063109,Ovis aries,Sheep,hindlimb,fem,HSAnv
933,MN19063110,Ovis aries,Sheep,hindlimb,fem,HSAnv
934,MN19063111,Ovis aries,Sheep,hindlimb,fem,HSAnv
935,MN19063112,Ovis aries,Sheep,hindlimb,fem,HSAnv
936,MN19063113,Ovis aries,Sheep,hindlimb,fem,HSAnv
937,MN19063114,Ovis aries,Sheep,hindlimb,fem,HSAnv
938,MN19063115,Ovis aries,Sheep,hindlimb,fem,HSAnv
939,MN19063116,Ovis aries,Sheep,hindlimb,fem,HSAnv
940,MN19063117,Ovis aries,Sheep,hindlimb,fem,HSAnv
941,MN19063118,Ovis aries,Sheep,hindlimb,fem,HSAnv
942,MN19063403,Ovis aries,Sheep,forelimb,hum,ANVonly
943,MN19063504,Ovis aries,Sheep,forelimb,hum,ANVonly
944,MN19063603,Ovis aries,Sheep,forelimb,hum,HSAnv
945,MN19063604,Ovis aries,Sheep,forelimb,hum,HSAnv
946,MN19063605,Ovis aries,Sheep,forelimb,hum,HSAnv
947,MN19063606,Ovis aries,Sheep,forelimb,hum,HSAnv
948,MN19063607,Ovis aries,Sheep,forelimb,hum,HSAnv
949,MN19063608,Ovis aries,Sheep,forelimb,hum,HSAnv
950,MN19063609,Ovis aries,Sheep,forelimb,hum,HSAnv
951,MN19063610,Ovis aries,Sheep,forelimb,hum,HSAnv
952,MN19063611,Ovis aries,Sheep,forelimb,hum,HSAnv
953,MN19063704,Ovis aries,Sheep,hindlimb,fem,ANVonly
954,MN19063706,Ovis aries,Sheep,hindlimb,fem,ANVonly
955,MN19063707,Ovis aries,Sheep,hindlimb,fem,ANVonly
956,MN19063708,Ovis aries,Sheep,hindlimb,fem,ANVonly
957,MN19063713,Ovis aries,Sheep,hindlimb,fem,ANVonly
958,MN19063804,Ovis aries,Sheep,forelimb,hum,HSAnv
959,MN19063805,Ovis aries,Sheep,forelimb,hum,HSAnv
960,MN19063806,Ovis aries,Sheep,forelimb,hum,HSAnv
961,MN19063807,Ovis aries,Sheep,forelimb,hum,HSAnv
962,MN19063808,Ovis aries,Sheep,forelimb,hum,HSAnv
963,MN19063809,Ovis aries,Sheep,forelimb,hum,HSAnv
964,MN19063810,Ovis aries,Sheep,forelimb,hum,HSAnv
965,MN19063811,Ovis aries,Sheep,forelimb,hum,HSAnv
966,MN19063812,Ovis aries,Sheep,forelimb,hum,HSAnv
967,MN19063813,Ovis aries,Sheep,forelimb,hum,HSAnv
968,MN19063904,Ovis aries,Sheep,forelimb,rad-uln,HSAnv
969,MN19063905,Ovis aries,Sheep,forelimb,rad-uln,HSAnv
970,MN19063906,Ovis aries,Sheep,forelimb,rad-uln,HSAnv
971,MN19063907,Ovis aries,Sheep,forelimb,rad-uln,HSAnv
972,MN19063908,Ovis aries,Sheep,forelimb,rad-uln,HSAnv
973,MN19063909,Ovis aries,Sheep,forelimb,rad-uln,HSAnv
974,MN19063910,Ovis aries,Sheep,forelimb,rad-uln,HSAnv
975,MN19064004,Ovis aries,Sheep,hindlimb,fem,ANVonly
976,MN19064005,Ovis aries,Sheep,hindlimb,fem,ANVonly
977,MN19064006,Ovis aries,Sheep,hindlimb,fem,ANVonly
978,MN19064007,Ovis aries,Sheep,hindlimb,fem,ANVonly
979,MN19064008,Ovis aries,Sheep,hindlimb,fem,ANVonly
980,MN19064104,Ovis aries,Sheep,hindlimb,fem,HSAnv
981,MN19064105,Ovis aries,Sheep,hindlimb,fem,HSAnv
982,MN19064106,Ovis aries,Sheep,hindlimb,fem,HSAnv
983,MN19064107,Ovis aries,Sheep,hindlimb,fem,HSAnv
984,MN19064108,Ovis aries,Sheep,hindlimb,fem,HSAnv
985,MN19064109,Ovis aries,Sheep,hindlimb,fem,HSAnv
986,MN19064110,Ovis aries,Sheep,hindlimb,fem,HSAnv
987,MN19064207,Ovis aries,Sheep,hindlimb,tib,ANVonly
988,MN19064208,Ovis aries,Sheep,hindlimb,tib,ANVonly
989,MN19064209,Ovis aries,Sheep,hindlimb,tib,ANVonly
990,MN19064211,Ovis aries,Sheep,hindlimb,tib,ANVonly
991,MN19064212,Ovis aries,Sheep,hindlimb,tib,ANVonly
992,MN19064213,Ovis aries,Sheep,hindlimb,tib,ANVonly
993,MN19064215,Ovis aries,Sheep,hindlimb,tib,ANVonly
994,MN19064216,Ovis aries,Sheep,hindlimb,tib,ANVonly
995,MN19064302,Ovis aries,Sheep,forelimb,hum,ANVonly
996,MN19064306,Ovis aries,Sheep,forelimb,hum,ANVonly
997,MN19064308,Ovis aries,Sheep,forelimb,hum,ANVonly
998,MN19064403,Ovis aries,Sheep,forelimb,hum,HSAnv
999,MN19064404,Ovis aries,Sheep,forelimb,hum,HSAnv
1000,MN19064405,Ovis aries,Sheep,forelimb,hum,HSAnv
1001,MN19064407,Ovis aries,Sheep,forelimb,hum,HSAnv
1002,MN19064408,Ovis aries,Sheep,forelimb,hum,HSAnv
1003,MN19064409,Ovis aries,Sheep,forelimb,hum,HSAnv
1004,MN19064410,Ovis aries,Sheep,forelimb,hum,HSAnv
1005,MN19064411,Ovis aries,Sheep,forelimb,hum,HSAnv
1006,MN19064412,Ovis aries,Sheep,forelimb,hum,HSAnv
1007,MN19064505,Ovis aries,Sheep,forelimb,rad-uln,HSAnv
1008,MN19064506,Ovis aries,Sheep,forelimb,rad-uln,HSAnv
1009,MN19064507,Ovis aries,Sheep,forelimb,rad-uln,HSAnv
1010,MN19064605,Ovis aries,Sheep,hindlimb,fem,ANVonly
1011,MN19064606,Ovis aries,Sheep,hindlimb,fem,ANVonly
1012,MN19064805,Ovis aries,Sheep,hindlimb,fem,HSAnv
1013,MN19064806,Ovis aries,Sheep,hindlimb,fem,HSAnv
1014,MN19064807,Ovis aries,Sheep,hindlimb,fem,HSAnv
1015,MN19064808,Ovis aries,Sheep,hindlimb,fem,HSAnv
1016,MN19064809,Ovis aries,Sheep,hindlimb,fem,HSAnv
1017,MN19064810,Ovis aries,Sheep,hindlimb,fem,HSAnv
1018,MN19064811,Ovis aries,Sheep,hindlimb,fem,HSAnv
1019,MN19064812,Ovis aries,Sheep,hindlimb,fem,HSAnv
1020,MN19064909,Ovis aries,Sheep,forelimb,rad-uln,ANVonly
1021,MN19064912,Ovis aries,Sheep,forelimb,rad-uln,ANVonly
1022,MN19064913,Ovis aries,Sheep,forelimb,rad-uln,ANVonly
1023,MN19064914,Ovis aries,Sheep,forelimb,rad-uln,ANVonly
1024,MN19065009,Ovis aries,Sheep,hindlimb,tib,HSAnv
1025,MN19065011,Ovis aries,Sheep,hindlimb,tib,HSAnv
1026,MN19065013,Ovis aries,Sheep,hindlimb,tib,HSAnv
1027,MN19065014,Ovis aries,Sheep,hindlimb,tib,HSAnv
1028,MN19065017,Ovis aries,Sheep,hindlimb,tib,HSAnv
1029,MN19065018,Ovis aries,Sheep,hindlimb,tib,HSAnv
1030,MN19065019,Ovis aries,Sheep,hindlimb,tib,HSAnv
1031,MN19065021,Ovis aries,Sheep,hindlimb,tib,HSAnv
1032,MN19065022,Ovis aries,Sheep,hindlimb,tib,HSAnv
1033,MN19065023,Ovis aries,Sheep,hindlimb,tib,HSAnv
1034,MN19065024,Ovis aries,Sheep,hindlimb,tib,HSAnv
1035,MN19065028,Ovis aries,Sheep,hindlimb,tib,HSAnv
1036,MN19065103,Ovis aries,Sheep,hindlimb,fem,HSAnv
1037,MN19065105,Ovis aries,Sheep,hindlimb,fem,HSAnv
1038,MN19065107,Ovis aries,Sheep,hindlimb,fem,HSAnv
1039,MN19065108,Ovis aries,Sheep,hindlimb,fem,HSAnv
1040,MN19065109,Ovis aries,Sheep,hindlimb,fem,HSAnv
1041,MN19065205,Ovis aries,Sheep,forelimb,hum,ANVonly
1042,MN19065304,Ovis aries,Sheep,hindlimb,tib,HSAnv
1043,MN19065306,Ovis aries,Sheep,hindlimb,tib,HSAnv
1044,MN19065307,Ovis aries,Sheep,hindlimb,tib,HSAnv
1045,MN19065308,Ovis aries,Sheep,hindlimb,tib,HSAnv
1046,MN19065309,Ovis aries,Sheep,hindlimb,tib,HSAnv
1047,MN19065310,Ovis aries,Sheep,hindlimb,tib,HSAnv
1048,MN19065311,Ovis aries,Sheep,hindlimb,tib,HSAnv
1049,MN19065312,Ovis aries,Sheep,hindlimb,tib,HSAnv
1050,MN19065313,Ovis aries,Sheep,hindlimb,tib,HSAnv
1051,MN19065409,Ovis aries,Sheep,forelimb,rad-uln,ANVonly
1052,MN19065410,Ovis aries,Sheep,forelimb,rad-uln,ANVonly
1053,MN19065411,Ovis aries,Sheep,forelimb,rad-uln,ANVonly
1054,MN19080602,Equus caballus,Horse,,,teeth
1055,MN19080603,Equus caballus,Horse,,,teeth
1056,MN19080604,Equus caballus,Horse,,,teeth
1057,MN19080605,Equus caballus,Horse,,,teeth
1058,MN19080702,Ovis aries,Sheep,,,teeth
1059,MN19080703,Ovis aries,Sheep,,,teeth
1060,MN19080704,Ovis aries,Sheep,,,teeth
1061,MN19080814,Odocoileus virginianus,Deer,,,teeth
1062,MN19080815,Odocoileus virginianus,Deer,,,teeth
1063,MN19080816,Odocoileus virginianus,Deer,,,teeth
1064,MN19080817,Odocoileus virginianus,Deer,,,teeth
1065,MN19080819,Odocoileus virginianus,Deer,,,teeth
1066,MN19080821,Odocoileus virginianus,Deer,,,teeth
1067,MN19080822,Odocoileus virginianus,Deer,,,teeth
1068,MN19080823,Odocoileus virginianus,Deer,,,teeth
1069,MN19080826,Odocoileus virginianus,Deer,,,teeth
1070,MN19080841,Odocoileus virginianus,Deer,,,teeth
1071,MN19080842,Odocoileus virginianus,Deer,,,teeth
1072,MN19080843,Odocoileus virginianus,Deer,,,teeth
1073,MN19080844,Odocoileus virginianus,Deer,,,teeth
1074,MN19080845,Odocoileus virginianus,Deer,,,teeth
1075,MN19080846,Odocoileus virginianus,Deer,,,teeth
1076,MN19080847,Odocoileus virginianus,Deer,,,teeth
1077,MN19080910,Odocoileus virginianus,Deer,hindlimb,mttar,teeth
1078,MN19080921,Odocoileus virginianus,Deer,hindlimb,mttar,teeth
1079,MN19080923,Odocoileus virginianus,Deer,hindlimb,mttar,teeth
1080,MN19080924,Odocoileus virginianus,Deer,hindlimb,mttar,teeth
1081,MN19080936,Odocoileus virginianus,Deer,hindlimb,mttar,teeth
1082,MN19080937,Odocoileus virginianus,Deer,hindlimb,mttar,teeth
1083,MN19080938,Odocoileus virginianus,Deer,hindlimb,mttar,teeth
1084,MN19080939,Odocoileus virginianus,Deer,hindlimb,mttar,teeth
1085,MN19080940,Odocoileus virginianus,Deer,hindlimb,mttar,teeth
1086,MN19080941,Odocoileus virginianus,Deer,hindlimb,mttar,teeth
1087,MN19080942,Odocoileus virginianus,Deer,hindlimb,mttar,teeth
1088,MN19081009,Odocoileus virginianus,Deer,,,teeth
1089,MN19081018,Odocoileus virginianus,Deer,,,teeth
1090,MN19081020,Odocoileus virginianus,Deer,,,teeth
1091,MN19081021,Odocoileus virginianus,Deer,,,teeth
1092,MN19081023,Odocoileus virginianus,Deer,,,teeth
1093,MN19081024,Odocoileus virginianus,Deer,,,teeth
1094,MN19081025,Odocoileus virginianus,Deer,,,teeth
1095,MN19081026,Odocoileus virginianus,Deer,,,teeth
1096,MN19081027,Odocoileus virginianus,Deer,,,teeth
1097,MN19081028,Odocoileus virginianus,Deer,,,teeth
1098,MN19081030,Odocoileus virginianus,Deer,,,teeth
1099,MN19081031,Odocoileus virginianus,Deer,,,teeth
1100,MN19081034,Odocoileus virginianus,Deer,,,teeth
1101,MN19081036,Odocoileus virginianus,Deer,,,teeth
1102,MN19081037,Odocoileus virginianus,Deer,,,teeth
1103,MN19081038,Odocoileus virginianus,Deer,,,teeth
1104,MN19081109,Equus caballus,Horse,,,teeth
1105,MN19081110,Equus caballus,Horse,,,teeth
1106,MN19081114,Equus caballus,Horse,,,teeth
1107,MN19081128,Equus caballus,Horse,,,teeth
1108,MN19081204,Odocoileus virginianus,Deer,,,teeth
1109,MN19081205,Odocoileus virginianus,Deer,,,teeth
1110,MN19081206,Odocoileus virginianus,Deer,,,teeth
1111,MN19081207,Odocoileus virginianus,Deer,,,teeth
1112,MN19081208,Odocoileus virginianus,Deer,,,teeth
1113,MN19081209,Odocoileus virginianus,Deer,,,teeth
1114,MN19081210,Odocoileus virginianus,Deer,,,teeth
1115,MN19081211,Odocoileus virginianus,Deer,,,teeth
1116,MN190812119,,,,,
1117,MN19081212,Odocoileus virginianus,Deer,,,teeth
1118,MN19081213,Odocoileus virginianus,Deer,,,teeth
1119,MN19081215,Odocoileus virginianus,Deer,,,teeth
1120,MN19081216,Odocoileus virginianus,Deer,,,teeth
1121,MN19081217,Odocoileus virginianus,Deer,,,teeth
1122,MN19081218,Odocoileus virginianus,Deer,,,teeth
1123,MN19081220,Odocoileus virginianus,Deer,,,teeth
1124,MN19081221,Odocoileus virginianus,Deer,,,teeth
1125,MN19081222,Odocoileus virginianus,Deer,,,teeth
1126,MN19081223,Odocoileus virginianus,Deer,,,teeth
1127,MN19081309,Odocoileus virginianus,Deer,,,teeth
1128,MN19081310,Odocoileus virginianus,Deer,,,teeth
1129,MN19081313,Odocoileus virginianus,Deer,,,teeth
1130,MN19081315,Odocoileus virginianus,Deer,,,teeth
1131,MN19081316,Odocoileus virginianus,Deer,,,teeth
1132,MN19081317,Odocoileus virginianus,Deer,,,teeth
1133,MN19081318,Odocoileus virginianus,Deer,,,teeth
1134,MN19081319,Odocoileus virginianus,Deer,,,teeth
1135,MN19081320,Odocoileus virginianus,Deer,,,teeth
1136,MN19081410,Cervus canadensis,Elk,forelimb,hum,teeth
1137,MN19081411,Cervus canadensis,Elk,forelimb,hum,teeth
1138,MN19081412,Cervus canadensis,Elk,forelimb,hum,teeth
1139,MN19081413,Cervus canadensis,Elk,forelimb,hum,teeth
1140,MN19081414,Cervus canadensis,Elk,forelimb,hum,teeth
1141,MN19081415,Cervus canadensis,Elk,forelimb,hum,teeth
1142,MN19081418,Cervus canadensis,Elk,forelimb,hum,teeth
1143,MN19081419,Cervus canadensis,Elk,forelimb,hum,teeth
1144,MN19081420,Cervus canadensis,Elk,forelimb,hum,teeth
1145,MN19081421,Cervus canadensis,Elk,forelimb,hum,teeth
1146,MN19081503,Equus caballus,Horse,,,teeth
1147,MN19081504,Equus caballus,Horse,,,teeth
1148,MN19081505,Equus caballus,Horse,,,teeth
1149,MN19081506,Equus caballus,Horse,,,teeth
1150,MN19081507,Equus caballus,Horse,,,teeth
1151,MN19081508,Equus caballus,Horse,,,teeth
1152,MN19081509,Equus caballus,Horse,,,teeth
1153,MN19081510,Equus caballus,Horse,,,teeth


==> mesh_stats_1col.csv <==
specimen,length,width,height,volume
MN19061107,16.261,3.206,1.764,22.982
MN19061005,33.583,8.507,7.506,495.958
MN19081508,12.586,3.585,2.117,16.799
MN18020230,35.495,7.83,3.45,222.423
MN18021815,12.968,9.771,3.441,125.356
MN18020117,37.568,21.229,7.235,1754.648
MN19061112,15.391,9.401,2.273,102.126
MN19061007,31.533,11.992,4.355,401.301
MN18020233,31.293,9.197,5.045,352.261
MN15011012,11.912,5.265,1.595,26.277
MN14AA0425,21.113,6.731,4.791,126.232
MN18020247,31.925,7.722,4.553,301.297
MN18020611,30.58,12.524,5.357,541.293
MN15011007,10.472,9.245,4.331,97.593
MN19081414,20.341,10.173,5.974,356.665
MN19061808,20.513,8.162,5.505,199.699
MN18020225,45.039,11.82,6.07,1131.994
MN18020237,27.659,5.505,4.108,202.07
MN19061608,26.06,10.374,4.891,304.988
MN19062004,27.265,10.247,5.066,460.189
MN14AA0522,35.375,9.728,7.498,939.048
MN18021714,11.994,6.431,2.178,39.066
MN19061215,16.503,6.571,4.097,100.554
MN19062111,12.523,5.373,2.192,37.342
MN15AA2409,20.623,19.309,6.395,350.8
MN15010407,28.813,7.857,5.256,277.444
MN19062015,37.126,11.965,6.494,790.476
MN15010817,8.697,6.609,2.971,43.946
MN14AA0429,19.081,6.82,6.198,176.067
MN19062104,33.226,14.408,9.4,1087.99
MN19081421,33.272,13.742,9.071,743.457
MN19081506,13.764,7.072,3.521,88.798
MN18020112,41.452,14.961,5.517,980.611
MN15AA2408,23.298,17.271,5.456,439.843
MN19060908,1.58,1.26,0.408,0.304
MN14AA0322,24.941,9.416,7.014,484.558
MN19060804,48.347,16.464,6.766,1315.805
MN19060903,33.071,15.017,8.543,1424.733
MN18020109,37.319,20.432,5.864,1236.54
MN18020833,38.013,12.582,7.609,724.074
MN19060103,20.133,8.972,5.022,217.291
MN14AA0326,26.426,7.368,5.261,210.023
MN19062304,11.741,8.965,4.555,82.762
MN19061108,0.994,0.538,0.318,0.066
MN15010815,14.146,5.009,3.035,56.532
MN18020246,21.399,9.53,2.894,113.912
MN18020116,14.37,8.006,2.461,92.789
MN19081313,24.306,6.371,3.812,147.982
MN15AA2407,25.207,12.257,4.218,250.189
MN18020721,18.144,7.632,5.103,221.55
MN14AA0526,25.115,11.495,6.521,508.459
MN18020244,28.744,8.158,5.1,320.886
MN19060911,29.725,10.422,5.927,465.167
MN13AA0710,67.835,15.016,7.685,2819.52
MN13AA0810,19.859,11.215,2.818,162.196
MN18020232,49.616,17.124,9.608,1494.086
MN19060907,33.35,16.616,5.704,1062.67
MN19061209,7.868,1.853,1.151,0.631
MN13AA0718,25.656,6.815,1.795,46.307
MN14AA0524,13.991,10.156,3.249,94.455
MN19061211,18.879,8.469,4.554,270.151
MN18020248,21.739,13.321,6.403,477.318
MN19061217,21.953,7.22,3.374,157.025
MN19062405,49.035,14.023,7.449,1401.173
MN19060912,39.104,6.767,4.822,423.019
MN19061409,17.864,8.862,3.753,127.95
MN19062012,10.563,6.646,3.717,89.239
MN19061113,33.306,10.278,3.507,286.74
MN19061811,17.838,7.695,2.4,60.994
MN18020827,29.492,12.132,7.723,824.327
MN13AA0711,42.549,20.22,10.019,2024.682
MN19081318,0.533,0.463,0.186,0.011
MN18021713,26.531,12.796,5.296,374.131
MN19061216,10.574,10.422,5.066,172.588
MN18020234,23.967,6.28,3.16,116.21
MN13AA0716,40.763,14.013,7.058,938.559
MN18020822,25.91,9.683,3.94,299.494
MN15AA2504,33.721,16.899,7.357,903.235
MN19062403,44.041,13.276,5.833,916.31
MN19062109,57.792,8.323,5.482,666.036
MN19062009,16.834,11.637,4.506,175.982
MN18020830,45.834,9.985,5.239,555.174
MN15010611,23.917,6.994,2.098,88.231
MN19060505,38.065,10.191,8.392,1279.269
MN14AA0323,13.601,9.281,2.226,70.052
MN19060803,20.329,13.325,8.709,140.966
MN15AA2410,16.612,6.787,2.18,71.873
MN18020720,19.078,7.49,4.219,257.64
MN19081413,44.035,14.263,6.404,1352.274
MN19060705,36.433,15.667,6.667,973.011
MN19062406,30.508,11.922,4.862,630.763
MN19060205,62.579,20.444,11.671,2646.75
MN13AA0709,34.649,23.773,8.913,1434.955
MN19081412,31.164,16.931,10.824,697.314
MN19062014,26.531,6.502,3.515,181.072
MN19062006,26.475,9.508,4.049,176.468
MN19061412,36.71,7.762,3.761,214.094
MN19061610,18.182,10.178,6.042,368.464
MN19061414,16.526,5.497,4.347,92.235
MN19061114,26.947,9.186,4.706,256.765
MN19061605,27.288,9.954,3.396,171.565
MN18020609,10.438,9.627,4.647,102.883
MN19062005,68.259,16.825,9.604,2068.275
MN19081317,1.963,0.671,0.307,0.14
MN19061810,14.351,6.22,3.224,67.228
MN19062011,15.359,9.412,3.327,74.362
MN19061214,16.189,3.552,1.314,15.133
MN19062105,47.354,15.028,6.3,1368.341
MN19061410,24.815,8.793,3.513,158.715
MN19081310,25.414,10.359,4.635,177.646
MN19061106,48.821,9.064,8.477,767.485
MN18020221,55.395,16.627,5.537,1649.318
MN15010816,19.777,6.68,6.392,151.09
MN14AA0435,20.528,8.107,2.327,119.628
MN19081418,38.946,12.978,7.337,932.435
MN19081415,30.561,15.882,5.284,577.526
MN18020250,25.509,9.498,6.081,441.916
MN13AA0812,26.627,9.92,3.681,279.198
MN19081505,21.932,11.632,5.583,209.385
MN18020820,30.348,12.515,7.028,724.466
MN19061210,46.461,11.188,5.239,799.867
MN18020920,23.08,3.762,1.42,23.057
MN15011005,18.27,8.668,2.668,101.966
MN18021812,18.23,6.296,2.445,78.772
MN18020908,18.874,13.163,5.02,387.465
MN19081315,12.177,8.285,3.03,80.313
MN18020831,21.455,10.238,6.433,277.686
MN19060808,23.09,8.079,3.73,176.829
MN18020110,36.618,22.173,8.765,2008.994
MN15AA2507,13.329,8.722,3.594,84.123
MN13AA0723,35.307,15.173,5.607,542.907
MN18021306,0.183,0.162,0.107,0.001
MN18020242,35.553,12.052,7.709,585.236
MN19060504,23.046,12.572,7.289,784.541
MN19061807,40.055,9.639,5.222,303.131
MN18020238,11.761,5.417,1.412,24.463
MN18020231,21.66,10.253,3.88,290.393
MN19061105,22.472,6.98,2.271,58.745
MN13AA0726,39.073,25.488,9.231,1781.94
MN19062110,62.387,11.857,7.809,1808.065
MN19061809,12.469,8.208,3.998,139.255
MN18020245,20.137,9.254,4.267,168.343
MN18020227,41.478,14.102,5.755,939.9
MN18020220,63.339,15.059,6.896,1738.604
MN13AA0917,18.008,9.373,4.425,118.321
MN13AA0724,38.795,12.012,7.564,1226.391
MN14AA0324,42.238,12.773,6.364,721.924
MN19061207,33.825,14.275,3.726,335.618
MN19081316,14.579,3.416,1.14,13.583
MN18020829,39.51,10.712,3.652,333.821
MN19081410,28.315,11.805,4.523,324.706
MN18021814,10.892,5.928,2.656,40.393
MN14AA0521,45.672,10.476,5.329,671.033
MN19061413,14.142,11.028,4.346,139.584
MN13AA1025,19.72,10.227,3.733,139.029
MN18020118,11.53,10.426,4.59,189.233
MN15010814,27.851,7.245,4.748,235.933
MN19062010,45.387,6.079,3.358,203.455
MN19081319,8.44,1.895,1.238,4.412
MN19061609,23.042,12.994,8.034,493.595
MN18020911,12.224,8.756,3.931,125.804
MN18020723,12.2,1.07,0.81,1.314
MN19060910,25.186,10.538,7.965,582.433
Mn19062103,45.089,13.989,8.305,875.368
MN19060909,54.666,15.469,11.994,1426.552
MN19081503,36.543,10.018,4.412,333.272
MN19061408,35.844,8.392,6.307,778.512
Mn18021305,8.414,4.196,1.004,7.166
MN13AA0712,35.658,14.8,6.938,976.959
MN18020229,41.548,19.802,9.934,2242.375
MN19062112,39.984,8.63,2.903,203.945
MN19081419,24.671,10.602,5.043,450.023
MN18020228,9.255,5.84,1.614,4.988
MN19062013,24.542,8.146,4.4,223.176
MN13AA0720,38.233,16.918,8.864,1409.231
MN19060905,30.848,15.098,6.302,671.644
MN15AA2411,26.126,12.055,4.42,193.424
MN19060404,36.941,10.173,6.111,617.047
MN19062107,48.044,21.177,10.765,2492.061
MN13AA0813,44.567,10.944,6.183,945.027
MN15010509,26.752,7.017,2.943,138.203
MN18020722,37.894,7.15,5.039,395.341
MN19061115,45.712,8.982,4.179,405.708
MN19061213,3.23,1.926,0.62,0.593
MN19081420,27.27,11.951,5.993,465.184
MN19062008,17.856,9.969,4.69,261.487
MN14AA0327,60.322,12.941,5.535,665.252
MN19062407,28.798,9.886,2.865,245.424
MN18020719,20.456,7.886,4.966,324.411
MN19061006,40.253,10.201,3.658,507.145
MN13AA0715,23.081,6.415,2.23,44.973
MN19081320,17.705,7.117,5.242,141.754
MN19060706,13.367,9.793,4.637,144.179
MN13AA0717,25.684,10.162,4.635,246.458
MN19060906,57.623,18.657,10.309,2374.089
MN18020111,50.28,18.706,7.477,1365.192
MN18020922,21.323,8.338,4.765,176.249
MN19061411,30.276,9.927,5.125,598.296
MN19061109,0.142,0.085,0.057,0.0
MN19061004,33.186,17.832,7.414,1188.384
MN19081309,14.668,7.388,3.742,59.017
MN18020240,52.456,13.402,7.069,1019.448
MN18020239,32.235,11.108,7.179,762.525
MN19061003,33.382,14.339,7.288,938.256
MN13AA0722,35.505,14.176,7.586,1049.145
MN19081411,30.123,2.812,1.155,10.758
MN18020243,33.703,21.962,7.594,1445.019
MN19061218,18.679,11.417,4.504,215.092
MN13AA0721,27.296,18.03,6.287,629.836
MN14AA0410,24.901,8.993,6.548,282.316
MN18020921,11.665,9.506,3.908,116.52
MN19081507,13.928,10.055,5.423,202.165
MN14AA0329,25.972,7.569,4.376,172.901
MN14AA0423,18.873,7.243,3.917,161.762
MN19062007,20.914,9.536,4.105,298.867
MN19062106,36.08,19.239,7.597,1223.51
MN19081504,26.76,5.437,2.195,67.471
MN18020241,47.517,6.657,4.123,299.636
MN18020832,21.785,10.128,6.752,336.407
MN19061606,32.946,9.77,7.468,644.028
MN19061110,0.141,0.081,0.055,0.0
MN14AA0320,14.382,7.193,1.626,54.439
MN19062108,32.202,7.736,2.718,145.688
MN19062003,54.835,20.097,10.872,2985.124
MN10AA1004,59.735,20.639,11.01,5061.162
MN12AA1108,66.208,20.054,6.827,3301.157
MN12AA5604,68.444,21.544,9.315,3394.424
MN12AA0507,66.159,18.469,9.616,3106.812
MN12AA6116,57.33,6.208,4.645,443.257
MN19061206,59.094,21.299,10.085,2683.975
MN13AA0211,55.55,20.641,9.802,2718.608
MN13AA0313,54.799,17.889,6.391,1364.069
MN12AA1109,69.387,16.723,7.528,2305.565
MN12AA6608,72.569,14.787,6.808,1471.802
MN12AA6606,71.562,22.032,8.714,4085.483
MN12AA6407,46.971,19.871,4.628,895.103
MN12AA0207,55.286,22.124,7.779,3689.891
MN12AA0302,54.831,14.857,7.997,2170.832
MN10AA0905,60.143,14.233,9.732,2619.489
MN12AA6615,57.713,9.075,4.189,571.043
MN13AA0111,58.131,21.147,7.27,2935.424
MN12AA6110,52.977,12.69,9.46,1751.417
MN12AA1110,48.533,23.757,7.328,2032.176
MN19061304,64.942,15.408,10.851,2820.604
MN12AA6610,42.13,18.226,4.644,1321.262
MN10AA0706,67.862,13.386,8.656,2807.132
MN19061305,66.285,10.394,6.318,1093.082
MN12AA6409,44.779,12.743,7.379,827.519
MN12AA6514,35.113,7.51,4.079,249.18
MN12AA6008,54.224,18.043,8.058,2620.859
MN12AA6509,58.648,20.111,8.193,1439.709
MN12AA6013,54.739,5.745,3.838,320.419
MN12AA6009,58.584,20.075,7.055,2045.758
MN10AA0107,40.241,11.512,5.123,656.894
MN12AA0410,36.196,12.744,5.768,733.911
MN12AA6216,22.737,6.058,4.528,196.592
MN12AA1113,33.938,22.327,7.001,1398.961
MN10AA0207,40.1,19.093,10.227,2723.421
MN19063005,36.298,15.357,8.397,1035.367
MN19060605,42.796,19.181,8.208,1586.893
MN19063007,25.101,9.653,3.634,236.443
MN12AA6017,38.611,18.249,7.469,1294.809
MN12AA6018,35.098,12.745,3.189,280.678
MN12AA0216,34.722,13.109,7.545,915.844
MN13AA0116,24.878,18.783,10.039,1410.735
MN10AA0809,33.596,20.283,8.922,1561.87
MN10AA1005,50.108,19.116,8.982,3915.446
MN10AA1006,47.196,8.179,5.952,920.165
MN10AA0908,47.234,15.839,9.364,1957.713
MN12AA6105,44.488,13.327,6.291,533.381
MN10AA0607,43.535,13.435,10.406,2156.594
MN12AA0209,33.549,21.482,8.075,1336.389
MN19063107,40.833,13.689,5.146,888.362
MN10AA0910,38.113,14.631,6.887,917.613
MN10AA0108,38.932,10.601,5.031,395.335
MN12AA6517,41.014,8.187,3.798,254.742
MN12AA6618,33.962,13.133,5.441,671.721
MN13AA0216,35.687,12.417,4.952,673.818
MN12AA0807,41.104,23.98,9.642,2075.364
MN12AA0511,43.131,19.312,5.387,1563.412
MN12AA6109,36.216,14.662,6.32,874.553
MN10AA1011,36.949,14.005,7.074,1358.555
MN12AA0509,45.745,20.123,9.576,2323.268
MN19062906,42.3,17.307,9.24,1315.898
MN19062904,43.857,19.096,10.218,1423.917
MN12AA0512,47.651,20.296,8.525,2495.179
MN10AA0710,44.462,11.699,7.424,1423.768
MN13AA0215,31.72,12.084,5.173,463.429
MN12AA0808,35.456,21.489,9.414,1998.097
MN19061306,49.822,16.638,8.274,1708.451
MN12AA6106,34.519,14.683,7.382,1163.212
MN12AA1115,28.029,11.223,8.48,278.614
MN13AA0319,37.958,8.834,3.421,144.521
MN10AA1007,41.684,17.961,11.133,2429.325
MN12AA6217,34.724,10.899,3.854,301.816
MN10AA2011,31.644,13.958,4.86,384.59
MN10AA0105,44.467,21.58,11.008,2043.746
MN10AA0405,39.026,10.257,6.449,502.454
MN12AA6611,43.133,16.111,3.956,620.082
MN13AA0332,38.255,9.355,5.08,585.84
MN13AA0115,31.75,12.145,3.174,281.984
MN10AA0413,39.673,12.068,8.334,1262.645
MN19061803,50.291,19.803,10.688,2879.58
MN13AA0118,30.179,18.851,9.244,1168.022
MN12AA6617,28.748,12.237,8.585,771.132
MN12AA0704,44.211,20.205,11.262,1875.316
MN10AA2009,39.732,16.004,4.64,663.941
MN10AA1804,33.74,11.091,7.334,445.333
MN12AA6515,46.119,6.875,3.539,288.499
MN13AA0316,40.465,8.046,3.877,290.629
MN12AA6616,36.285,10.899,7.104,766.716
MN13AA0114,34.648,13.111,6.344,511.027
MN12AA0910,32.108,18.726,8.659,1915.574
MN10AA0106,43.611,9.634,7.282,815.479
MN10AA0509,36.12,10.841,6.062,559.09
MN19061308,37.571,9.511,5.05,408.633
MN12AA6609,40.213,15.769,3.767,871.166
MN10AA0909,43.055,13.769,5.574,953.39
MN10AA0109,37.045,8.859,5.578,462.208
MN12AA6218,21.934,7.782,3.135,113.533
MN12AA6016,36.908,21.159,5.932,767.717
MN12AA5605,44.729,15.242,10.88,883.904
MN12AA0217,40.992,14.714,7.983,1502.796
MN12AA6613,39.163,15.798,3.797,571.373
MN19060609,35.101,13.607,5.164,454.942
MN12AA6112,49.95,10.51,7.246,715.535
MN12AA0912,46.437,22.876,10.611,4140.496
MN12AA5620,34.309,11.761,6.916,516.811
MN12AA6512,30.907,12.662,5.328,821.973
MN12AA6612,41.802,10.14,5.641,477.437
MN12AA6011,35.746,20.282,7.8,1726.47
MN19061104,46.623,22.027,11.044,2372.247
MN12AA0305,29.686,10.947,2.65,327.859
MN12AA0705,40.76,9.235,4.666,578.636
MN13AA0119,35.812,17.057,10.135,1504.942
MN19063006,46.25,15.726,5.378,785.572
MN10AA0708,51.436,19.831,8.694,2477.636
MN19060606,41.755,21.059,8.193,1237.197
MN12AA6113a,32.637,18.817,6.509,1019.624
MN12AA6107,28.485,12.424,6.489,574.531
MN10AA0808,23.741,12.04,9.092,758.698
MN19061806,24.534,13.884,6.687,468.725
MN10AA0408a,27.367,13.745,7.172,571.909
MN12AA0119,25.729,15.443,4.143,373.077
MN10AA0511,21.808,9.817,4.386,258.202
MN10AA0407,27.113,14.135,7.261,760.853
MN10AA0410,18.163,13.843,4.592,352.678
MN12AA5709,36.188,16.374,5.908,990.712
MN12AA0113,22.426,18.586,5.904,667.84
MN12AA0118,24.242,13.335,3.687,272.757
MN12AA1117,30.304,17.196,5.078,512.674
MN10AA0912,21.316,12.915,8.547,728.08
MN12AA6119,22.957,12.292,5.204,261.92
MN19063113,11.968,9.984,4.195,147.158
MN19061310,21.822,9.655,5.883,346.939
MN12AA5710,20.054,16.33,4.777,456.248
MN19061307,21.703,11.003,5.271,525.883
MN12AA0122,20.676,14.178,4.463,287.656
MN10AA0409,21.009,8.645,6.296,399.812
MN10AA0110,30.911,11.753,5.176,508.664
MN10AA0612,30.204,12.634,7.486,633.651
MN10AA1908,31.732,15.378,5.779,496.682
MN12AA0111,34.177,20.263,4.277,813.005
MN12AA0110,24.072,13.872,5.266,369.822
MN19063118,16.253,6.982,3.46,93.06
MN10AA1014,26.72,17.305,5.642,608.992
MN12AA0115,28.8,12.049,6.554,660.071
MN12AA5613,23.414,7.643,4.183,181.467
MN19063111,30.047,9.09,4.578,308.299
MN12AA0920,28.749,15.56,5.735,597.044
MN19060611,15.325,10.502,4.121,183.049
MN10AA0913,14.402,11.355,4.518,230.134
MN10AA0408b,30.349,21.573,8.269,1129.123
MN19063012,21.381,7.396,5.429,148.893
MN12AA6518,24.26,10.617,3.82,229.439
MN19063112,23.73,6.497,4.087,253.036
MN12AA0916,32.976,24.763,11.629,2487.133
MN12AA5814,30.401,13.405,7.283,827.528
MN12AA0909,33.629,13.629,7.159,1035.32
MN19063110,20.191,11.899,4.874,272.153
MN10AA0111,22.752,8.388,4.874,202.627
MN10AA0114,22.653,10.385,6.295,312.658
MN10AA1806,24.022,12.863,4.493,373.913
MN12AA0116,29.504,9.152,4.442,224.653
MN12AA0112,29.743,15.297,8.597,1674.931
MN12AA0121,20.412,15.486,6.324,630.986
MN12AA0409,27.816,14.497,9.202,984.51
MN10AA2008,35.484,14.011,7.93,863.009
MN19061309,21.719,9.327,6.047,382.195
MN19063117,16.799,6.83,5.034,155.178
MN19062404,35.142,14.261,5.78,921.879
MN12AA6113b,30.241,15.424,4.023,525.572
MN12AA5815,23.057,15.11,5.894,514.29
MN12AA0907,34.803,18.388,8.031,1640.972
MN12AA0114,26.14,14.651,10.49,940.896
MN12AA0214,28.343,12.47,7.323,704.505
MN10AA0208,32.434,11.464,5.72,498.359
MN12AA6014,31.562,17.117,7.028,1108.087
MN12AA0921,23.232,14.841,5.744,512.064
MN10AA0609,24.735,13.552,10.441,758.496
MN12AA5810,17.981,13.647,6.007,262.57
MN12AA0611,25.212,12.37,5.804,529.503
MN12AA6516,26.423,13.94,3.326,240.462
MN12AA6213,24.312,11.557,7.325,685.126
MN19061805,24.775,15.326,5.652,739.629
MN10AA0811,31.536,7.14,3.722,330.044
MN10AA0116,16.645,11.898,5.301,342.241
MN19063114,15.522,9.658,4.791,152.827
MN12AA5618,18.028,6.062,2.404,77.975
MN10AA0507,15.479,13.283,6.265,398.253
MN10AA0317,23.864,5.937,4.464,235.718
MN12AA0117,26.345,11.933,8.937,462.829
MN12AA5615,26.272,7.399,3.405,166.013
MN12AA0919,22.86,17.451,10.758,947.922
MN12AA5614,17.528,7.606,3.003,170.465
MN12AA0915,27.448,23.421,9.452,1882.444
MN12AA6015,34.595,17.562,5.135,638.828
MN10AA1008,30.003,9.491,6.697,490.705
MN10AA1805,19.489,14.823,4.693,416.453
MN19061804,27.362,15.579,6.029,832.246
MN12AA6511,26.234,9.249,6.175,352.032
MN12AA5612,15.101,11.072,3.675,194.788
MN10AA0209,27.261,10.899,5.155,400.246
MN10AA0712,19.625,9.874,6.136,380.176
MN19063109,22.346,12.387,6.362,371.91
MN10AA0711,30.66,12.91,4.818,519.736
MN12AA0215,32.937,12.442,7.508,720.671
MN12AA6314,28.562,15.839,6.502,699.964
MN10AA1010,16.239,11.023,6.559,295.66
MN12AA0411,31.737,12.879,6.622,758.229
MN19063106,28.63,11.598,3.935,232.694
MN12AA5617,23.727,15.467,9.06,966.545
MN10AA0610,27.415,8.145,3.991,240.039
MN12AA1116,24.842,14.14,9.774,666.935
MN12AA0123,21.224,12.825,9.007,699.195
MN12AA5811,29.844,15.183,7.529,641.757
MN10AA0210,25.283,6.629,3.99,194.405
MN10AA2010,30.365,8.36,4.733,299.059
MN19063115,21.986,5.813,3.412,102.342
MN10AA0313,14.471,8.099,6.466,229.285
MN10AA0807,29.878,14.254,10.434,957.62
MN12AA0210,27.036,22.196,8.254,1519.145
MN12AA0303,35.214,15.218,6.079,986.702
MN12AA0917,28.296,15.514,7.499,724.889
MN19063008,23.561,12.359,3.818,211.276
MN12AA6012,32.034,10.51,8.326,684.972
MN19063116,17.822,8.42,5.514,200.92
MN10AA1012,24.226,18.945,10.223,1440.861
MN19063108,29.107,14.171,4.784,381.194
MN12AA0304,27.347,15.902,6.204,587.8
MN12AA6410,23.966,14.126,6.653,553.39
MN19063009,19.724,8.826,4.637,273.877
MN10AA1009,25.006,14.569,5.227,539.47
MN10AA0812,27.329,10.812,7.585,544.398
MN10AA0115,29.8,9.549,5.438,320.717
MN19060607,20.352,19.186,8.302,839.107
MN12AA0514,28.186,16.629,6.531,954.772
MN12AA6513,26.291,12.576,6.746,619.991
MN12AA6108,26.337,16.828,7.498,1073.584
MN12AA5813,23.008,13.499,7.619,454.764
MN12AA0515,17.236,14.163,4.056,304.083
MN10AA0911,31.235,11.944,6.9,591.738
MN12AA6510,23.801,16.817,5.383,665.613
MN10AA0311,26.436,13.289,5.03,466.562
MN12AA0918,31.718,13.976,7.642,784.166
MN19060610,21.765,9.927,3.98,279.657
MN19063011,16.04,10.469,5.608,243.31
MN10AA0608,35.917,9.397,5.5,667.07
MN12AA6111,21.004,19.344,7.881,998.377
MN10AA0406,24.954,9.982,7.1,539.783
MN19060608,22.387,11.139,5.624,415.31
MN12AA5616,32.194,16.324,6.249,800.54
MN10AA0510,31.338,9.043,4.383,370.775
MN19064211,44.222,10.019,5.132,764.285
MN18060721,32.039,15.515,4.791,411.269
MN19063907,45.25,12.768,9.485,704.769
MN18061013,25.637,14.89,7.658,771.184
MN19080602,22.936,16.227,6.269,532.134
MN19080605,18.093,15.76,4.458,266.76
MN19063707,16.175,10.47,5.643,304.938
MN18061210,35.504,8.921,5.884,497.017
MN18060724,30.641,10.877,4.962,523.372
MN18060712,47.872,18.602,8.72,1542.807
MN18061112,26.72,18.141,6.441,847.411
MN18061312,24.221,14.899,5.11,502.528
MN18060719,24.647,16.413,5.477,475.871
MN19065013,39.325,19.28,5.094,941.946
MN18061110,21.57,14.0,5.554,400.948
MN18060808,35.563,16.643,7.468,1112.851
MN18060731,20.196,6.585,2.424,95.928
MN19063708,13.392,10.21,5.261,196.073
MN18061211,26.269,13.814,6.164,679.657
MN18061016,20.099,13.108,5.612,331.972
MN19064109,25.705,12.642,5.27,370.173
MN19063905,42.665,20.147,10.505,1631.654
MN19064409,16.111,9.99,5.057,203.697
MN18061613,23.206,13.06,5.496,370.377
MN18061308,29.35,15.55,5.804,677.627
MN18061416,16.364,11.159,8.553,496.792
MN18060720,32.776,13.913,5.543,794.299
MN19064008,15.133,5.181,2.947,54.141
MN18061310,30.463,17.457,4.433,461.896
MN19065310,35.924,13.795,8.14,985.281
MN19065309,31.236,15.557,7.561,1094.153
MN19063609,16.527,13.002,3.683,155.55
MN19064106,36.943,13.402,8.039,897.63
MN18061111,22.241,14.693,5.751,463.868
MN19063808,21.738,9.056,8.042,306.074
MN19065023,16.577,6.887,5.158,194.368
MN19065022,17.922,6.18,4.951,144.167
MN18061215,33.789,8.211,7.072,288.987
MN18061415,29.126,10.17,5.677,354.717
MN19064308,25.527,9.12,4.574,251.172
MN19063805,41.334,17.323,8.11,1303.353
MN19064808,22.567,10.039,4.168,206.918
MN19063909,34.652,6.186,2.883,156.634
MN19065021,23.334,7.209,3.619,112.719
MN18061011,34.656,17.96,10.157,1153.04
MN19064105,28.013,18.6,10.717,1018.46
MN18061214,18.547,10.716,7.26,515.489
MN19064005,17.267,11.481,3.19,155.882
MN18060714,35.316,15.403,7.587,967.393
MN18060725,32.423,10.204,7.052,501.591
MN19064809,12.904,9.424,4.369,208.061
MN19064208,30.128,13.038,6.619,805.839
MN19063611,13.516,8.115,2.796,75.877
MN18061414,26.149,10.965,7.81,649.357
MN19064110,14.554,8.682,2.949,76.118
MN19064408,26.824,7.839,3.614,161.333
MN19064806,19.624,10.45,4.097,265.042
MN19064006,17.734,7.87,6.069,225.75
MN19063606,26.555,10.033,4.003,429.747
MN19065019,24.237,8.081,3.868,231.401
MN18061612,32.801,11.535,3.664,296.268
MN18061109,31.25,10.755,5.933,416.946
MN18061615,22.674,7.957,3.315,202.293
MN19065017,18.618,14.923,4.602,274.101
MN18061209,21.451,15.078,10.326,903.37
MN18061313,22.922,14.678,5.386,451.232
MN19064912,24.768,10.685,4.979,283.661
MN19064007,16.664,6.948,3.137,74.684
MN18061212a,21.46,14.134,6.857,491.088
MN18061418,23.915,7.194,4.523,242.424
MN19064306,26.018,12.317,8.426,570.744
MN18061208,29.369,18.669,5.945,809.858
MN19063504,30.0,8.923,4.738,397.667
MN19064407,22.454,7.453,5.553,317.307
MN19063605,32.629,14.475,10.674,578.819
MN19064104,47.381,18.851,9.887,1797.609
MN18060729,17.504,13.889,3.832,211.336
MN18061107,26.44,16.089,6.113,581.628
MN19063706,18.519,11.393,8.675,406.784
MN18060718,31.169,14.812,5.509,520.796
MN18061614,26.957,11.204,5.073,349.039
MN18061417,26.543,6.885,5.323,313.253
MN19064213,30.415,12.889,3.792,492.148
MN18061212b,15.904,15.092,7.625,619.893
MN19064909,32.802,13.749,8.218,678.575
MN19063713,14.518,5.753,3.972,91.459
MN19064807,19.967,15.842,7.165,261.406
MN19063807,28.87,11.138,6.002,472.699
MN18061617,16.457,12.529,5.647,196.654
MN19064108,30.148,7.932,4.315,292.365
MN19065014,39.317,11.918,5.76,831.704
MN19064405,28.336,8.049,5.259,353.783
MN18061309,29.326,13.5,4.758,465.994
MN19063403,20.158,10.061,5.081,279.943
MN18061014,25.031,14.485,7.094,555.017
MN18060734,15.689,8.735,3.354,126.78
MN19060805,41.603,17.45,7.551,651.917
MN19065311,35.516,18.468,6.789,1031.649
MN19064403,34.561,14.041,6.352,832.092
MN18060807,35.037,9.706,8.321,706.338
MN19065312,29.048,15.415,10.009,896.685
MN19064107,29.449,12.351,5.821,451.974
MN18060315,18.781,14.931,5.054,315.036
MN19065313,34.161,12.653,4.719,386.377
MN19063910,27.192,9.441,5.253,218.029
MN19064914,22.754,10.604,3.436,159.139
MN19064209,38.388,9.803,4.375,718.229
MN18061108,25.128,14.599,9.26,822.62
MN19063608,16.928,12.261,4.781,296.197
MN19064913,17.867,9.204,4.087,181.218
MN19063806,46.475,19.294,9.001,1047.218
MN19063610,17.631,8.487,3.867,104.51
MN19064507,27.615,11.619,5.329,455.431
MN19064810,17.014,10.672,3.887,194.981
MN18060726,21.558,13.357,6.626,347.994
MN19063908,26.311,11.279,4.261,372.021
MN18061015,26.629,10.249,5.644,472.464
MN19063607,20.915,13.491,5.726,400.51
MN18061106,33.067,18.887,8.323,931.653
MN19065308,43.655,18.957,7.245,1302.109
MN18060722,27.583,17.446,3.913,405.766
MN18060711,42.527,18.428,8.353,1620.726
MN18061618,17.16,10.385,3.727,129.373
MN18060806,28.447,8.571,4.962,397.871
MN18060713,32.117,21.727,9.852,1103.509
MN18061311,29.356,19.383,5.181,563.452
MN19064004,29.711,8.811,4.63,278.006
MN19064302,49.661,20.91,9.327,1584.615
MN19063604,42.484,19.853,9.821,1502.113
MN19064212,33.882,16.318,5.152,551.985
MN19065028,20.897,6.026,2.533,46.768
MN18060809,31.318,11.611,6.572,531.38
MN18061508,33.465,13.391,6.273,924.858
MN18060727,24.529,10.566,5.877,361.817
MN19065411,19.432,8.117,3.079,155.959
MN18030515,26.036,13.225,5.989,563.475
MN18030514,31.014,9.873,6.477,502.428
MN18080116,21.244,10.034,3.801,235.115
MN19081218,20.304,12.126,6.212,548.744
MN18080112,48.339,18.5,7.149,1672.388
MN19081128,12.887,11.958,5.222,200.322
MN18030519,29.37,11.827,4.025,287.651
MN19065105,31.817,20.807,8.045,1129.848
MN19050626,24.604,8.022,7.651,436.281
MN18030516,27.509,22.368,8.826,355.784
MN18080117,6.024,2.308,0.483,0.887
MN18030713,20.973,14.157,5.682,299.842
MN19050622,2.635,0.765,0.69,0.161
MN18080113,38.07,16.02,6.206,907.944
MN18030309,37.013,16.992,11.046,847.642
MN18030814,32.886,13.347,5.806,375.956
MN18030612,24.623,10.09,7.455,230.288
MN19081207,31.902,13.486,6.391,801.909
MN18030815,20.026,12.946,5.671,388.576
MN19065410,30.647,10.88,4.817,626.048
MN18030813,19.709,16.899,9.121,641.864
MN18030310,38.344,12.633,7.892,813.195
MN18030715,24.962,11.251,8.023,475.287
MN19050628,2.635,0.765,0.69,0.161
MN18030809,37.311,15.991,9.243,1412.479
MN18030211,13.747,13.255,6.128,310.141
MN18030210,29.915,12.896,7.54,909.533
MN19065205,14.723,10.437,2.9,123.811
MN18030609,25.395,21.428,8.426,1298.089
MN19081217,21.034,10.746,4.904,351.232
MN19050632,17.915,7.702,3.535,131.967
MN19064605,43.112,19.624,9.906,1505.847
MN19080704,18.351,9.891,4.02,229.443
MN18030712,18.339,14.444,7.495,600.775
MN18030816,17.896,12.597,5.741,190.111
MN19065108,21.401,9.873,4.293,258.51
MN19064215,18.701,6.956,3.594,131.828
MN19064412,18.924,5.894,2.629,57.488
MN19063810,21.791,7.623,4.531,214.416
MN19050631,15.071,9.16,6.094,239.543
MN19081210,37.812,10.217,5.805,628.084
MN18030714,24.153,16.91,7.884,440.124
MN18030719,15.305,12.709,5.214,291.178
MN18030110,29.208,7.474,5.444,433.322
MN19064410,14.169,8.034,6.355,137.675
MN18030414,30.18,20.043,8.21,1319.292
MN18080114,44.84,12.907,7.652,873.739
MN19065409,36.32,12.484,5.78,387.324
MN18030906,39.714,23.4,11.698,2881.996
MN19081110,36.513,10.998,4.266,435.64
MN18030418,33.635,10.773,7.915,440.166
MN18080110,44.343,19.192,7.68,1557.382
MN19081222,23.592,12.513,7.187,315.008
MN18030711,25.433,13.076,7.394,556.284
MN18030717,17.477,14.293,4.607,381.812
MN19050627,20.105,5.776,3.032,111.248
MN19081204,46.111,20.523,9.069,1425.81
MN18030108,24.16,13.81,5.618,477.135
MN19081211,39.681,15.795,8.932,540.726
MN19081212,37.684,8.022,4.969,393.092
MN18030311,35.402,9.666,6.137,519.775
MN19081114,28.787,14.97,5.565,450.886
MN19080703,20.809,15.658,7.385,479.127
MN18030716,23.688,12.939,5.962,380.759
MN18030610,24.726,14.579,9.256,538.126
MN18030720,21.613,10.458,5.584,324.789
MN19064216,18.85,4.841,3.516,105.576
MN18030109,27.743,8.788,5.351,233.305
MN19081221,22.422,11.625,8.356,512.424
MN18080118,17.852,8.846,4.866,184.223
MN19081216,19.536,9.932,8.804,376.565
MN19050634,18.989,5.787,2.99,54.152
MN18030611,23.373,12.007,4.294,328.112
MN19065018,14.09,11.286,5.945,192.577
MN18080111,46.622,20.319,10.816,2089.552
MN18030518,27.496,10.739,5.628,425.489
MN18030718,19.006,11.716,5.545,444.963
MN18030723,13.574,9.861,2.921,104.945
MN19081209,42.328,12.259,8.203,1606.17
MN18030721,19.768,11.499,3.595,165.214
MN18030708,43.507,20.221,9.622,2580.686
MN18030413,39.538,19.192,10.504,2045.997
MN19081205,49.143,13.53,7.479,1644.434
MN19050635,14.611,6.898,5.481,200.984
MN19064606,34.545,13.037,7.741,675.152
MN190812119,23.241,10.722,4.8,411.485
MN18080115,24.878,10.813,4.352,353.45
MN18030811,26.831,18.29,4.881,470.813
MN19081223,24.88,10.203,3.801,358.868
MN18030613,22.586,8.202,6.931,370.504
MN19081213,35.905,9.593,6.421,513.989
MN19081215,24.436,13.652,6.746,534.806
MN18030923,15.008,8.527,3.138,124.123
MN18030722,15.14,9.078,5.084,151.642
MN19081220,23.299,15.005,1.998,166.401
MN18030608,33.553,13.803,7.509,1345.535
MN19065107,32.929,13.85,8.486,601.666
MN18030308,52.183,18.095,9.998,1480.021
MN19063809,19.758,8.422,3.002,136.917
MN19064411,17.564,6.473,3.312,88.6
MN18030709,32.578,18.4,8.537,1208.685
MN18090211,47.604,13.637,5.94,1140.891
MN18080711,36.904,10.531,4.274,526.459
MN18080512,22.507,18.519,5.343,591.776
MN19081037,27.028,6.663,5.182,307.176
MN19080938,31.287,18.792,9.773,1659.02
MN19050612,38.54,17.61,6.583,1977.726
MN19050244,37.837,14.521,9.547,1937.579
MN18080617,21.173,12.891,4.611,361.898
MN19050259,19.165,8.558,4.963,211.095
MN19080939,37.464,11.43,4.256,721.728
MN19081027,29.99,8.028,5.492,407.894
MN18080416,45.097,20.43,7.681,1429.7
MN18080417,54.221,16.815,7.964,1931.941
MN18080513,26.19,15.136,6.304,596.272
MN18080621,17.367,8.321,4.331,154.931
MN19050254,24.229,14.543,6.623,532.292
MN18090807,49.431,12.12,6.217,958.14
MN11AA0504,34.889,13.485,8.504,779.056
MN19050630,15.635,12.828,5.276,189.964
MN19050245,35.107,14.865,7.167,1059.496
MN19050623,27.325,14.594,3.962,225.882
MN18090216,25.937,12.378,6.918,736.193
MN18080423,34.741,12.389,6.439,786.324
MN18080432,19.792,10.008,6.332,342.151
MN18080428,25.234,10.272,4.536,288.947
MN19050258,36.306,7.585,4.907,607.243
MN19050611,41.131,19.054,7.883,1641.557
MN19050610,42.315,18.504,5.193,1273.059
MN19050811,34.848,12.091,6.149,728.147
MN18090309,50.855,14.885,7.463,1761.297
MN19050545,35.871,13.229,6.421,991.649
MN18090214,41.401,15.351,6.836,1463.304
MN18080616,25.898,12.378,5.844,464.639
MN19081020,34.748,12.694,6.298,1089.365
MN19050621,30.306,9.428,5.413,403.776
MN19080936,37.382,12.082,6.57,937.655
MN19050552,30.904,11.685,7.84,759.291
MN19050813,32.47,10.917,7.195,456.06
MN18080510,51.77,16.309,7.307,1280.794
MN19050636,12.371,9.32,4.396,117.798
MN19050124,36.573,8.709,7.182,868.322
MN11AA0505,38.803,10.362,7.84,780.19
MN19081021,33.217,14.731,7.207,1106.181
MN19050608,40.601,19.887,8.254,1806.61
MN18080435,19.908,5.809,3.43,89.452
MN19080940,35.491,13.645,5.099,652.735
MN19050617,25.69,14.515,5.443,585.006
MN19050540,36.779,17.163,6.987,1340.472
MN18080434,16.926,8.866,3.814,137.547
MN19050551,31.291,13.7,10.294,970.181
MN11AA0807,32.089,10.726,4.495,266.925
MN19081023,32.768,11.597,6.286,730.524
MN19050262,22.819,9.587,3.425,146.15
MN18080419,50.061,17.439,9.442,2069.184
MN19081026,34.405,11.377,7.247,597.484
MN19050607,25.283,5.729,2.213,18.5
MN18080424,43.931,12.058,5.383,1024.238
MN18080511,34.948,19.203,7.247,1023.059
MN19080845,29.588,13.378,6.145,886.963
MN18080620,15.508,8.802,4.146,209.213
MN19050624,21.246,14.312,4.924,313.469
MN18090106,34.485,19.419,9.047,1174.43
MN19050620,28.074,7.7,5.343,390.702
MN19050629,18.659,10.688,4.315,264.399
MN18080436,12.781,6.02,4.186,79.845
MN19081025,36.267,9.491,4.903,731.625
MN18080433,17.793,7.717,5.344,186.449
MN19081038,24.512,10.492,3.692,262.486
MN11AA0411,44.271,8.917,4.934,461.43
MN11AA0705,51.143,13.344,9.457,1965.39
MN19081024,32.979,11.28,7.306,976.593
MN18080431,25.551,8.027,3.668,211.045
MN19050625,15.925,12.077,5.467,275.533
MN18080514,28.328,13.492,5.224,454.163
MN18090213,33.868,10.053,5.295,431.905
MN18080704,44.191,14.902,10.113,1667.504
MN19080942,32.655,8.167,5.932,415.33
MN19080844,28.938,12.171,10.558,1079.39
MN19080941,33.606,16.216,6.372,775.18
MN19050616,26.451,16.825,7.907,945.926
MN19081030,28.22,12.528,6.4,781.137
MN19081031,23.172,11.036,6.437,555.471
MN11AA0608,34.768,12.586,9.094,812.88
MN18090310,29.048,8.222,4.863,290.49
MN19080937,33.887,11.812,6.422,827.455
MN19050609,35.304,17.295,8.763,1729.259
MN11AA0412,35.1,9.14,5.914,556.713
MN19081028,28.618,16.962,5.758,700.576
MN18080619,20.882,10.303,4.079,370.864
MN19050255,26.238,11.429,5.714,435.136
MN18080427,29.055,8.141,6.581,446.215
MN19050550,37.557,12.243,6.998,987.42
MN19050257,30.313,9.166,5.015,236.542
MN19050618,23.161,15.865,5.591,442.498
MN19081036,23.142,9.553,3.052,159.369
MN19050613,33.491,14.954,6.42,758.073
MN19081009,34.888,15.51,5.804,523.496
MN18090107,27.338,11.207,7.035,380.821
MN18080214,26.646,13.734,5.628,638.114
MN19050619,36.797,8.421,5.579,457.008
MN18080420,28.982,20.504,8.696,990.355
MN19081034,24.033,8.478,7.756,591.18
MN18080516,33.106,10.989,4.896,416.5
MN18080421,40.119,14.405,5.413,1095.46
MN19050534,36.595,15.216,14.606,2129.891
MN19050615,25.779,23.646,6.498,998.443
MN19050814,8.854,2.836,2.308,3.234
MN18080307,32.13,13.945,5.266,731.099
MN19050809,33.292,17.415,8.137,1479.269
MN19080823,47.622,13.098,6.432,808.955
MN13AA0619,27.452,9.077,4.381,246.93
MN13AA1123,26.393,12.486,8.43,1117.144
MN19080923,60.42,15.523,6.674,2663.055
MN11AA0811,32.465,15.916,8.197,979.829
MN19080604,24.115,7.659,2.546,219.42
MN19050409,26.359,12.614,5.48,418.385
MN13AA1217,25.887,12.83,4.257,340.898
MN13AA0617,23.019,8.935,3.214,154.797
MN19065024,12.707,6.633,3.338,101.96
MN19080817,38.58,18.276,9.806,1968.672
MN13AA1121,27.062,11.023,8.133,879.04
MN19063704,62.835,17.361,4.625,1576.142
MN19081018,49.064,10.066,8.142,1854.567
MN13AA1029,32.432,15.012,9.038,1259.924
MN18080213,34.417,12.605,6.601,360.938
MN18060709,61.878,20.239,9.54,3802.655
MN13AA1031,25.937,15.264,10.158,858.743
MN13AA0510,24.024,14.951,6.173,297.221
MN19081206,59.062,11.836,7.177,2119.4
MN13AA1128,31.261,10.256,4.657,241.651
MN13AA0513,32.444,12.5,8.385,738.11
MN19064812,14.099,7.196,2.777,70.033
MN19065009,53.19,17.549,8.918,2109.207
MN19080843,42.045,11.283,6.487,962.047
MN19063904,60.386,13.324,7.811,2091.972
MN13AA1219,30.164,13.781,5.034,714.214
MN13AA1120,30.851,16.671,6.352,880.583
MN19063811,19.578,7.974,4.068,156.862
MN19080846,41.447,10.449,4.507,479.173
MN13AA0816,17.826,11.492,5.382,252.195
MN13AA0512,28.937,16.853,13.642,0.0
MN11AA0606,42.68,19.258,10.744,2880.474
MN19065109,22.344,9.818,4.415,222.023
MN18080612,34.752,6.875,5.19,358.124
MN19063603,56.47,21.481,10.175,2392.427
MN19064207,67.612,12.722,5.323,1165.208
MN13AA1125,28.859,14.307,7.711,807.769
MN19064506,46.997,6.976,5.553,503.879
MN13AA0512,24.259,11.91,6.738,380.657
MN13AA1220,33.371,8.141,6.337,553.031
MN19080842,39.973,8.682,5.31,764.447
MN13AA1028,37.046,14.815,7.421,1015.085
MN18080208,50.192,23.19,6.362,2356.042
MN19064505,54.459,10.868,7.541,1050.31
MN19080826,45.236,9.787,8.778,1224.136
MN13AA1124,27.347,9.223,8.064,654.263
MN11AA0810,42.707,12.176,10.966,1067.109
MN18090808,42.655,11.15,5.599,785.776
MN13AA0416,27.368,16.552,6.281,411.313
MN18080211,36.113,15.688,9.878,1666.108
MN13AA1032,23.405,11.377,7.061,511.57
MN19080921,67.552,14.654,7.591,1710.053
MN19064805,52.934,10.377,8.714,914.166
MN19064404,49.521,15.939,6.668,1578.493
MN13AA1216,29.557,12.123,5.879,462.043
MN19065307,59.303,13.026,9.329,1546.183
MN13AA1035,29.822,13.501,4.991,320.262
MN19080821,42.935,15.82,10.044,1557.215
MN13AA0415,34.607,10.664,4.391,759.873
MN19063906,55.285,14.376,6.768,1658.351
MN13AA0915,29.572,14.459,5.079,446.584
MN19065306,57.19,13.937,7.042,1571.402
MN18090809,36.611,15.302,4.737,655.121
MN19081109,53.206,14.573,9.45,2231.016
MN19080924,64.569,13.849,7.417,1862.921
MN18080610,54.987,15.448,5.854,1571.44
MN19065103,62.739,21.28,12.384,2391.944
MN11AA0809,35.191,11.56,6.221,668.531
MN19080702,60.791,17.717,9.785,2032.692
MN18090810,53.229,9.758,3.72,668.757
MN18090806,53.582,14.441,8.085,1471.215
MN13AA0615,33.276,11.476,4.187,462.903
MN19065304,66.907,22.691,11.046,4026.085
MN13AA0420,30.111,7.699,2.53,171.469
MN13AA1116,24.934,14.391,5.681,483.843
MN19080814,54.076,13.662,12.238,2559.666
MN19080910,69.044,12.325,10.844,2566.378
MN19080819,33.047,16.154,9.297,1423.056
MN18080212,47.329,8.949,6.183,911.295
MN13AA1030,30.791,10.754,5.486,224.226
MN19080822,42.142,15.278,8.801,1804.36
MN19080815,51.681,12.646,7.221,1663.942
MN18080615,31.425,10.843,5.28,519.72
MN13AA0418,21.554,9.333,3.867,174.393
MN13AA0814,22.436,11.923,4.8,304.368
MN13AA1027,30.05,15.804,6.446,765.957
MN19064811,18.743,7.37,3.143,103.296
MN19063813,21.974,5.74,3.214,110.387
MN19080841,27.939,14.551,8.774,950.484
MN18080613,30.225,9.527,6.148,544.423
MN19065011,48.905,22.754,5.647,1506.764
MN19080847,30.824,11.108,5.656,556.458
MN18080210,52.086,15.787,8.403,1764.719
MN19063812,20.766,7.244,4.452,183.763
MN13AA1114,29.736,6.151,5.83,372.759
MN19080603,22.073,7.545,7.253,407.524
MN19081208,59.584,15.866,10.251,2963.049
MN18090707,42.886,12.174,4.067,617.234
MN19063804,59.465,18.072,9.542,2592.018
MN13AA1117,28.534,12.414,7.175,839.504
MN19080816,54.122,13.969,8.615,1458.387
MN18032106,19.091,11.639,7.104,457.36
MN18101427,19.109,11.313,4.494,322.843
MN13AA1115,34.934,8.449,3.907,248.932
MN18071719,17.802,9.368,4.066,189.04
MN18071819,35.485,12.97,10.847,1722.623
MN18071119,30.408,18.979,6.224,552.175
MN13AA1020,42.8,20.518,7.308,1866.047
MN18101428,22.17,11.304,3.854,230.212
MN13AA0511,42.125,15.604,6.471,1067.419
MN18031226,21.068,14.397,5.115,434.631
MN18030421,21.538,12.006,6.168,478.353
MN18072336,23.487,16.923,6.399,785.901
MN18032006,35.351,20.697,7.046,1619.985
MN18071418,22.809,15.365,5.144,443.092
MN13AA1022,46.325,18.816,9.592,2751.21
MN18101443,19.884,6.658,4.162,152.039
MN18072335,23.143,15.318,6.028,614.105
MN18072020,34.183,14.066,7.898,1411.458
MN18031920,29.086,13.989,5.485,472.497
MN18071417,22.55,16.596,7.704,1126.367
MN18101420,32.66,12.074,5.653,520.517
MN18101431,15.73,8.586,5.759,285.463
MN18071620,29.025,16.042,4.582,567.049
MN18071617,33.503,18.881,3.936,1055.168
MN18101437,15.889,8.294,4.594,210.403
MN18030420,21.511,11.777,11.092,673.987
MN13AA0616,48.509,12.469,6.315,636.203
MN18031218,38.818,13.12,9.203,1266.539
MN18072334,32.029,14.598,8.243,744.467
MN13AA1122,36.953,17.435,9.047,1163.619
MN18071717,20.1,8.499,3.695,173.358
MN13AA1109,49.339,10.615,6.603,441.166
MN18031013,20.982,10.908,5.147,295.373
MN18031919,28.062,17.572,7.932,779.312
MN18071822,31.941,14.554,7.423,934.306
MN18072407,31.921,16.754,5.277,705.074
MN18072104,31.727,10.776,5.836,474.079
MN13AA1129,44.949,11.724,6.056,786.116
MN18031114,48.161,5.861,3.277,279.52
MN18071815,36.899,17.861,7.554,1824.565
MN18031008,24.038,15.688,7.457,976.602
MN18071923,34.001,17.803,7.454,1688.794
MN18101432,25.884,8.319,4.988,196.494
MN18101424,18.182,14.73,4.629,531.096
MN18032010,21.295,13.066,8.046,592.477
MN18071420,26.245,15.015,4.544,245.396
MN18072716,26.534,11.466,5.234,467.427
MN13AA1021,39.118,24.109,7.19,2288.688
MN18072323,36.591,17.579,7.644,1237.142
MN18031216,33.945,20.81,6.452,1280.234
MN18072103,33.013,17.147,5.239,681.765
MN18071703,23.92,17.703,10.137,1579.215
MN18031217,48.374,12.237,7.498,1649.01
MN18032009,31.357,13.362,7.611,1028.809
MN18101423,26.929,13.784,4.911,317.246
MN18031916,30.438,17.479,9.434,1018.327
MN18032111,23.085,8.756,3.603,218.605
MN18101422,28.076,12.585,5.21,539.887
MN18031318,21.33,9.112,3.625,166.746
MN13AA0912,48.284,14.407,5.818,1184.635
MN18072337,21.832,14.112,6.728,554.618
MN18072331,23.363,18.637,7.392,1000.919
MN18031313,27.371,14.211,7.112,794.108
MN18071824,29.478,9.224,9.17,701.686
MN18072330,24.661,19.363,6.61,904.083
MN18101435,26.051,7.93,4.019,156.437
MN13AA0811,43.527,15.29,5.686,868.641
MN13AA1019,38.022,17.96,8.277,1756.653
MN13AA1118,46.792,6.233,3.998,285.192
MN13AA1016,46.01,14.278,6.962,1439.383
MN18031118,19.234,14.27,5.651,378.936
MN13AA1112,47.946,10.388,8.336,1201.244
MN13AA1126,40.094,18.601,5.692,1017.777
MN18031122,23.571,8.595,2.537,153.816
MN18031220,37.869,10.425,10.326,1090.691
MN18031010,35.956,11.027,4.066,449.146
MN13AA1018,41.911,16.909,8.735,1579.148
MN18031317,25.452,8.718,6.029,320.213
MN18031009,33.422,13.839,7.274,783.333
MN13AA0809,53.769,15.834,7.608,2375.836
MN18071716,25.454,7.571,4.587,279.188
MN18032104,23.834,17.681,9.198,1044.654
MN18071120,31.055,15.882,7.004,662.885
MN18032108,28.633,5.826,2.883,151.117
MN18101444,20.979,6.909,2.226,107.891
MN18032008,29.842,18.303,9.157,1765.071
MN13AA1214,41.108,12.095,8.19,1257.778
MN18031225,32.056,10.124,9.354,791.267
MN18031006,53.135,18.687,10.577,2619.149
MN18101434,23.77,6.69,6.32,329.657
MN18071921,35.788,14.466,7.435,1317.977
MN18031312,42.503,8.494,5.833,446.903
MN18072332,26.565,15.561,7.192,826.387
MN18101426,22.616,11.717,5.996,533.429
MN18030422,18.475,12.775,9.409,397.766
MN18101418,33.739,11.413,8.674,1038.295
MN13AA1218,40.041,12.752,7.654,679.413
MN18101430,16.282,11.1,4.275,188.732
MN18031113,41.429,13.491,8.463,1240.607
MN18031015,15.344,8.787,3.844,142.684
MN18101425,19.321,13.123,3.675,380.996
MN18071707,18.506,14.904,4.312,354.33
MN18071828,25.017,9.525,7.47,452.388
MN18071622,25.679,18.41,8.625,737.625
MN18031221,51.256,10.68,6.406,1177.777
MN18032105,18.646,12.344,7.685,501.346
MN18072023,33.455,15.113,6.534,976.879
MN18071709,24.16,13.093,5.127,315.927
MN18031316,27.966,11.364,5.61,386.3
MN18071706,25.926,11.211,7.48,450.201
MN18031314,21.386,15.805,4.803,601.253
MN18072327,28.36,22.839,8.492,1255.46
MN18072324,34.355,18.426,5.016,947.673
MN18032102,23.117,21.106,9.182,1232.031
MN18031227,21.715,7.141,4.22,217.969
MN18101429,16.773,10.35,6.993,260.86
MN18072325,36.456,20.618,5.507,1376.638
MN18031315,25.893,9.448,4.803,320.537
MN13AA1017,48.567,14.447,7.656,936.901
MN18101417,36.716,14.062,9.213,1107.786
MN18031219,29.303,21.366,6.857,1130.555
MN18071122,27.49,15.458,2.527,285.361
MN18032103,23.218,20.43,6.722,787.223
MN18032110,21.443,10.156,5.515,384.499
MN18101433,25.897,7.402,3.474,218.235
MN18031117,24.614,10.533,4.947,328.555
MN13AA0916,40.299,12.751,7.98,935.345
MN18072338,18.43,10.635,3.293,154.013
MN18031228,15.899,13.577,3.965,198.155
MN18032109,18.41,14.151,6.371,353.231
MN13AA0914,44.094,15.155,7.723,1159.545
MN18071616,35.664,19.918,10.324,2142.372
MN18031311,51.012,10.373,6.08,744.401
MN18101312,30.018,11.185,5.837,454.821
MN18101436,25.747,10.13,4.972,136.763
MN18101421,32.134,10.893,3.193,232.477
MN18031115,37.364,11.745,4.865,588.255
MN18072713,45.582,7.089,4.138,399.65
MN18110718,28.988,12.077,7.293,659.916
MN18101310,27.731,10.4,5.248,314.071
MN18072333,34.917,10.386,6.243,589.971
MN18110231,30.673,16.24,8.253,1238.455
MN18072714,34.237,6.715,5.614,497.032
MN18110714,32.997,15.793,6.965,968.772
MN18072717,28.257,6.994,4.378,192.011
MN18072408,37.952,11.759,7.742,696.915
MN18071917,45.805,19.263,6.631,1375.059
MN18100206,30.124,16.312,8.682,790.601
MN18110235,33.987,15.718,7.848,1102.612
MN18071821,40.064,10.222,3.716,586.429
MN18110239,30.781,11.958,5.202,620.498
MN18110237,31.924,21.042,3.924,640.565
MN18072014,46.19,22.09,9.115,2271.656
MN18072021,37.137,15.015,10.606,1140.363
MN18110712,30.911,21.065,7.407,1469.755
MN18101410,53.182,19.027,10.019,3250.483
MN18072317,43.213,17.616,11.211,1987.661
MN18101414,47.913,14.95,6.656,1738.466
MN18110217,44.107,18.45,8.022,2827.937
MN18032007,52.234,13.747,7.022,1398.218
MN18072409,35.605,8.344,5.171,373.001
MN18071825,30.933,9.133,6.548,431.886
MN18072025,30.484,11.822,6.619,813.854
MN18110222,52.64,12.415,8.638,1651.083
MN18101412,48.583,18.725,10.736,1691.711
MN18110221,38.264,18.696,5.683,1417.023
MN18110227,53.309,15.43,9.631,1784.231
MN18072321,37.675,18.51,7.48,2012.825
MN18031917,41.44,12.457,5.513,796.411
MN18071116,33.979,20.027,5.958,1094.604
MN18072611,45.816,17.463,8.821,1636.847
MN18072715,35.397,4.859,3.967,173.971
MN18110244,24.162,11.244,5.409,375.88
MN18110620,31.664,17.243,6.603,991.385
MN18110240,22.756,12.884,7.234,603.252
MN18032107,32.99,9.012,3.79,252.125
MN18072406,31.507,13.0,5.717,822.414
MN18101316,20.703,11.661,5.915,210.61
MN18072320,42.094,22.713,7.491,1419.834
MN18071710,33.876,14.964,3.593,309.85
MN18072102,49.794,17.487,8.106,1935.836
MN18072318,42.68,19.987,10.1,1775.151
MN18071415,30.046,22.338,8.65,1954.488
MN18071820,39.101,10.397,5.369,672.311
MN18071918,53.172,18.563,8.007,2508.216
MN18072903,35.967,13.762,6.79,1168.003
MN18110243,27.035,7.856,7.562,565.308
MN18072040,40.302,12.831,8.2,1353.256
MN18110228,32.354,21.581,6.826,1713.047
MN18072316,51.954,18.336,10.419,1497.266
MN18072017,36.299,19.593,9.525,1431.743
MN18110505,19.842,10.556,8.27,337.864
MN18110623,25.693,13.606,5.553,546.279
MN18031918,33.845,15.089,7.501,729.051
MN18071123,20.746,9.993,6.007,270.539
MN18110108,42.852,19.516,11.245,1315.358
MN18031921,27.258,9.818,5.092,242.844
MN18072502,42.33,20.008,11.113,2483.398
MN18101311,19.388,13.385,5.063,393.766
MN18110230,28.437,16.169,9.516,1329.433
MN18101309,22.949,15.429,5.561,654.445
MN18072901,41.542,20.149,8.446,1910.117
MN18072016,37.293,20.933,8.853,1278.503
MN18071414,37.138,10.639,3.173,236.491
MN18031111,48.443,17.37,5.723,1224.138
MN18072503,33.28,15.898,7.132,1462.477
MN18072902,31.134,19.477,7.394,1758.917
MN18071625,28.185,9.95,4.461,408.87
MN18101307,35.735,17.318,6.364,1002.776
MN18072030,23.78,13.733,4.887,356.263
MN18101413,42.607,15.129,8.574,1557.876
MN18072908,28.227,9.617,6.259,471.762
MN18071117,37.122,12.96,2.923,235.251
MN18072029,27.149,10.298,8.038,631.28
MN18032101,41.785,12.495,9.41,1226.985
MN18072319,50.294,15.048,6.48,1483.981
MN18110234,34.78,13.108,9.297,1053.538
MN18071701,44.436,21.362,8.208,1310.911
MN18110713,32.859,16.159,9.462,1661.619
MN18110238,31.712,12.74,7.434,796.164
MN18101317,19.851,9.58,4.345,223.267
MN18071922,40.775,16.752,6.802,522.031
MN18110241,27.855,12.271,3.88,393.662
MN18072018,43.45,12.991,9.086,1523.929
MN18101419,39.08,8.35,5.344,426.178
MN18110622,28.852,7.593,6.193,501.866
MN18101308,24.784,20.969,6.967,795.367
MN18101313,23.681,10.651,4.698,189.161
MN18101415,43.282,13.35,5.446,1099.051

